Stable Gaussian Process based Tracking Control of Lagrangian Systems

High performance tracking control can only be achieved if a good model of the dynamics is available. However, such a model is often difficult to obtain from first order physics only. In this paper, we develop a data-driven control law that ensures closed loop stability of Lagrangian systems. For this purpose, we use Gaussian Process regression for the feed-forward compensation of the unknown dynamics of the system. The gains of the feedback part are adapted based on the uncertainty of the learned model. Thus, the feedback gains are kept low as long as the learned model describes the true system sufficiently precisely. We show how to select a suitable gain adaption law that incorporates the uncertainty of the model to guarantee a globally bounded tracking error. A simulation with a robot manipulator demonstrates the efficacy of the proposed control law.

==> data/const_gains.dat <==
   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   4.9979169e-02   9.9875026e-01  -3.4037074e-03  -1.6523878e-03
   9.9833417e-02   9.9500417e-01   1.1281910e-03   1.7887251e-01
   1.4943813e-01   9.8877108e-01   1.4063820e-02   3.3441315e-01
   1.9866933e-01   9.8006658e-01   3.4193284e-02   4.6708127e-01
   2.4740396e-01   9.6891242e-01   6.0423784e-02   5.7880108e-01
   2.9552021e-01   9.5533649e-01   9.1761255e-02   6.7177409e-01
   3.4289781e-01   9.3937271e-01   1.2730776e-01   7.4743984e-01
   3.8941834e-01   9.2106099e-01   1.6624303e-01   8.0750249e-01
   4.3496553e-01   9.0044710e-01   2.0782201e-01   8.5334837e-01
   4.7942554e-01   8.7758256e-01   2.5136577e-01   8.8638731e-01
   5.2268723e-01   8.5252452e-01   2.9626080e-01   9.0758978e-01
   5.6464247e-01   8.2533561e-01   3.4194827e-01   9.1823742e-01
   6.0518641e-01   7.9608380e-01   3.8792562e-01   9.1935158e-01
   6.4421769e-01   7.6484219e-01   4.3374128e-01   9.1192867e-01
   6.8163876e-01   7.3168887e-01   4.7899179e-01   8.9692199e-01
   7.1735609e-01   6.9670671e-01   5.2331935e-01   8.7517199e-01
   7.5128041e-01   6.5998315e-01   5.6640816e-01   8.4746405e-01
   7.8332691e-01   6.2160997e-01   6.0798084e-01   8.1457378e-01
   8.1341550e-01   5.8168309e-01   6.4779521e-01   7.7726471e-01
   8.4147098e-01   5.4030231e-01   6.8564276e-01   7.3609748e-01
   8.6742323e-01   4.9757105e-01   7.2134436e-01   6.9155451e-01
   8.9120736e-01   4.5359612e-01   7.5474650e-01   6.4412159e-01
   9.1276394e-01   4.0848744e-01   7.8571849e-01   5.9428434e-01
   9.3203909e-01   3.6235775e-01   8.1414969e-01   5.4254162e-01
   9.4898462e-01   3.1532236e-01   8.3994893e-01   4.8918755e-01
   9.6355819e-01   2.6749883e-01   8.6304134e-01   4.3443540e-01
   9.7572336e-01   2.1900669e-01   8.8336565e-01   3.7849805e-01
   9.8544973e-01   1.6996714e-01   9.0087232e-01   3.2161288e-01
   9.9271299e-01   1.2050277e-01   9.1552158e-01   2.6409724e-01
   9.9749499e-01   7.0737202e-02   9.2728314e-01   2.0623316e-01
   9.9978376e-01   2.0794828e-02   9.3613787e-01   1.4796447e-01
   9.9957360e-01  -2.9199522e-02   9.4207209e-01   8.9448374e-02
   9.9686503e-01  -7.9120889e-02   9.4507869e-01   3.0839461e-02
   9.9166481e-01  -1.2884449e-01   9.4515656e-01  -2.7703951e-02
   9.8398595e-01  -1.7824606e-01   9.4231054e-01  -8.6060041e-02
   9.7384763e-01  -2.2720209e-01   9.3655226e-01  -1.4424698e-01
   9.6127520e-01  -2.7559025e-01   9.2789512e-01  -2.0194591e-01
   9.4630009e-01  -3.2328957e-01   9.1636238e-01  -2.5928380e-01
   9.2895972e-01  -3.7018083e-01   9.0197747e-01  -3.1591600e-01
   9.0929743e-01  -4.1614684e-01   8.8477652e-01  -3.7213178e-01
   8.8736237e-01  -4.6107269e-01   8.6478911e-01  -4.2718554e-01
   8.6320937e-01  -5.0484610e-01   8.4206533e-01  -4.8152625e-01
   8.3689879e-01  -5.4735767e-01   8.1665334e-01  -5.3490595e-01
   8.0849640e-01  -5.8850112e-01   7.8860513e-01  -5.8687296e-01
   7.7807320e-01  -6.2817362e-01   7.5798707e-01  -6.3749993e-01
   7.4570521e-01  -6.6627602e-01   7.2487156e-01  -6.8671541e-01
   7.1147335e-01  -7.0271308e-01   6.8933716e-01  -7.3431403e-01
   6.7546318e-01  -7.3739372e-01   6.5147061e-01  -7.8008021e-01
   6.3776470e-01  -7.7023125e-01   6.1136747e-01  -8.2382205e-01
   5.9847214e-01  -8.0114362e-01   5.6913213e-01  -8.6537121e-01
   5.5768372e-01  -8.3005354e-01   5.2487749e-01  -9.0457304e-01
   5.1550137e-01  -8.5688875e-01   4.7872438e-01  -9.4128080e-01
   4.7203054e-01  -8.8158220e-01   4.3080092e-01  -9.7535676e-01
   4.2737988e-01  -9.0407214e-01   3.8124172e-01  -1.0066776e+00
   3.8166099e-01  -9.2430238e-01   3.3018694e-01  -1.0351403e+00
   3.3498815e-01  -9.4222234e-01   2.7778124e-01  -1.0606671e+00
   2.8747801e-01  -9.5778724e-01   2.2417266e-01  -1.0832055e+00
   2.3924933e-01  -9.7095817e-01   1.6951150e-01  -1.1027261e+00
   1.9042265e-01  -9.8170220e-01   1.1394928e-01  -1.1192169e+00
   1.4112001e-01  -9.8999250e-01   5.7637945e-02  -1.1326763e+00
   9.1464642e-02  -9.9580832e-01   7.2937736e-04  -1.1431072e+00
   4.1580662e-02  -9.9913515e-01  -5.6624794e-02  -1.1505107e+00
  -8.4072474e-03  -9.9996466e-01  -1.1427303e-01  -1.1548820e+00
  -5.8374143e-02  -9.9829478e-01  -1.7206348e-01  -1.1562080e+00
  -1.0819513e-01  -9.9412968e-01  -2.2984339e-01  -1.1544652e+00
  -1.5774569e-01  -9.8747977e-01  -2.8745849e-01  -1.1496197e+00
  -2.0690197e-01  -9.7836168e-01  -3.4475264e-01  -1.1416198e+00
  -2.5554110e-01  -9.6679819e-01  -4.0156708e-01  -1.1304163e+00
  -3.0354151e-01  -9.5281821e-01  -4.5774071e-01  -1.1159497e+00
  -3.5078323e-01  -9.3645669e-01  -5.1310947e-01  -1.0981952e+00
  -3.9714817e-01  -9.1775451e-01  -5.6750709e-01  -1.0771639e+00
  -4.4252044e-01  -8.9675842e-01  -6.2076843e-01  -1.0527904e+00
  -4.8678665e-01  -8.7352090e-01  -6.7272864e-01  -1.0250346e+00
  -5.2983614e-01  -8.4810003e-01  -7.2321866e-01  -9.9419225e-01
  -5.7156132e-01  -8.2055936e-01  -7.7208394e-01  -9.6001045e-01
  -6.1185789e-01  -7.9096771e-01  -8.1916618e-01  -9.2272897e-01
  -6.5062514e-01  -7.5939906e-01  -8.6431235e-01  -8.8265621e-01
  -6.8776616e-01  -7.2593230e-01  -9.0738183e-01  -8.3990653e-01
  -7.2318812e-01  -6.9065110e-01  -9.4824402e-01  -7.9453546e-01
  -7.5680250e-01  -6.5364362e-01  -9.8677913e-01  -7.4652600e-01
  -7.8852525e-01  -6.1500238e-01  -1.0228665e+00  -6.9658254e-01
  -8.1827711e-01  -5.7482395e-01  -1.0564063e+00  -6.4482894e-01
  -8.4598370e-01  -5.3320876e-01  -1.0873105e+00  -5.9135967e-01
  -8.7157577e-01  -4.9026082e-01  -1.1155008e+00  -5.3633853e-01
  -8.9498936e-01  -4.4608749e-01  -1.1409110e+00  -4.7988425e-01
  -9.1616594e-01  -4.0079917e-01  -1.1634809e+00  -4.2251882e-01
  -9.3505258e-01  -3.5450907e-01  -1.1831622e+00  -3.6475255e-01
  -9.5160207e-01  -3.0733287e-01  -1.1999307e+00  -3.0595155e-01
  -9.6577306e-01  -2.5938850e-01  -1.2137553e+00  -2.4699205e-01
  -9.7753012e-01  -2.1079580e-01  -1.2246263e+00  -1.8775132e-01
  -9.8684386e-01  -1.6167622e-01  -1.2325373e+00  -1.2873890e-01
  -9.9369100e-01  -1.1215253e-01  -1.2374981e+00  -6.9802649e-02
  -9.9805444e-01  -6.2348515e-02  -1.2395229e+00  -1.1287850e-02
  -9.9992326e-01  -1.2388663e-02  -1.2386361e+00   4.6642413e-02
  -9.9929279e-01   3.7602153e-02  -1.2348707e+00   1.0383137e-01
  -9.9616461e-01   8.7498983e-02  -1.2282670e+00   1.6011027e-01
  -9.9054654e-01   1.3717711e-01  -1.2188728e+00   2.1535884e-01
  -9.8245261e-01   1.8651237e-01  -1.2067428e+00   2.6949082e-01
  -9.7190307e-01   2.3538144e-01  -1.1919375e+00   3.2244643e-01
  -9.5892427e-01   2.8366219e-01  -1.1745220e+00   3.7410420e-01
  -9.4354867e-01   3.3123392e-01  -1.1545637e+00   4.2410714e-01
  -9.2581468e-01   3.7797774e-01  -1.1321373e+00   4.7252852e-01
  -9.0576664e-01   4.2377682e-01  -1.1073236e+00   5.1970987e-01
  -8.8345466e-01   4.6851667e-01  -1.0801977e+00   5.6516503e-01
  -8.5893449e-01   5.1208548e-01  -1.0508400e+00   6.0875692e-01
  -8.3226744e-01   5.5437434e-01  -1.0193400e+00   6.5107705e-01
  -8.0352016e-01   5.9527755e-01  -9.8577276e-01   6.9124982e-01
  -7.7276449e-01   6.3469288e-01  -9.5023320e-01   7.3010785e-01
  -7.4007731e-01   6.7252180e-01  -9.1279956e-01   7.6696207e-01
  -7.0554033e-01   7.0866977e-01  -8.7356240e-01   8.0211611e-01
  -6.6923986e-01   7.4304644e-01  -8.3261150e-01   8.3571781e-01
  -6.3126664e-01   7.7556588e-01  -7.9002987e-01   8.6733519e-01
  -5.9171558e-01   8.0614681e-01  -7.4590901e-01   8.9710433e-01
  -5.5068554e-01   8.3471278e-01  -7.0034204e-01   9.2515043e-01
  -5.0827908e-01   8.6119242e-01  -6.5342096e-01   9.5138316e-01
  -4.6460218e-01   8.8551952e-01  -6.0523943e-01   9.7567303e-01
  -4.1976402e-01   9.0763328e-01  -5.5589430e-01   9.9791190e-01
  -3.7387666e-01   9.2747843e-01  -5.0548705e-01   1.0180682e+00
  -3.2705481e-01   9.4500537e-01  -4.5412311e-01   1.0360965e+00
  -2.7941550e-01   9.6017029e-01  -4.0191183e-01   1.0519102e+00
  -2.3107779e-01   9.7293528e-01  -3.4896728e-01   1.0654053e+00
  -1.8216250e-01   9.8326844e-01  -2.9540874e-01   1.0764699e+00
  -1.3279191e-01   9.9114394e-01  -2.4136086e-01   1.0849907e+00
  -8.3089403e-02   9.9654210e-01  -1.8695367e-01   1.0908570e+00
  -3.3179217e-02   9.9944942e-01  -1.3232224e-01   1.0939645e+00
   1.6813900e-02   9.9985864e-01  -7.7606166e-02   1.0942188e+00
   6.6764992e-02   9.9776873e-01  -2.2949313e-02   1.0915705e+00
   1.1654920e-01   9.9318492e-01   3.1501874e-02   1.0859821e+00
   1.6604211e-01   9.8611866e-01   8.5599462e-02   1.0774365e+00
   2.1511999e-01   9.7658763e-01   1.3919550e-01   1.0659305e+00
   2.6366018e-01   9.6461563e-01   1.9214303e-01   1.0514946e+00
   3.1154136e-01   9.5023259e-01   2.4429756e-01   1.0341883e+00
   3.5864385e-01   9.3347447e-01   2.9551816e-01   1.0141035e+00
   4.0484992e-01   9.1438315e-01   3.4566858e-01   9.9136380e-01
   4.5004407e-01   8.9300634e-01   3.9461832e-01   9.6611143e-01
   4.9411335e-01   8.6939749e-01   4.4224360e-01   9.3848452e-01
   5.3694760e-01   8.4361560e-01   4.8842794e-01   9.0860430e-01
   5.7843976e-01   8.1572510e-01   5.3306206e-01   8.7658876e-01
   6.1848613e-01   7.8579572e-01   5.7604361e-01   8.4257168e-01
   6.5698660e-01   7.5390225e-01   6.1727705e-01   8.0670581e-01
   6.9384494e-01   7.2012443e-01   6.5667369e-01   7.6914235e-01
   7.2896904e-01   6.8454667e-01   6.9415168e-01   7.3001191e-01
   7.6227109e-01   6.4725789e-01   7.2963605e-01   6.8939295e-01
   7.9366786e-01   6.0835131e-01   7.6305780e-01   6.4734638e-01
   8.2308088e-01   5.6792417e-01   7.9435177e-01   6.0407531e-01
   8.5043662e-01   5.2607752e-01   8.2345790e-01   5.5980840e-01
   8.7566671e-01   4.8291594e-01   8.5032221e-01   5.1469265e-01
   8.9870810e-01   4.3854733e-01   8.7489937e-01   4.6850889e-01
   9.1950318e-01   3.9308257e-01   8.9714634e-01   4.2121932e-01
   9.3799998e-01   3.4663532e-01   9.1701696e-01   3.7353101e-01
   9.5415227e-01   2.9932165e-01   9.3448348e-01   3.2473773e-01
   9.6791967e-01   2.5125984e-01   9.4950435e-01   2.7598160e-01
   9.7926778e-01   2.0257001e-01   9.6206151e-01   2.2633642e-01
   9.8816823e-01   1.5337386e-01   9.7212737e-01   1.7629781e-01
   9.9459878e-01   1.0379436e-01   9.7968281e-01   1.2585090e-01
   9.9854335e-01   5.3955421e-02   9.8471069e-01   7.5164453e-02
   9.9999207e-01   3.9816235e-03   9.8719845e-01   2.4289352e-02
   9.9894134e-01  -4.6002126e-02   9.8713729e-01  -2.6755552e-02
   9.9539378e-01  -9.5870893e-02   9.8452119e-01  -7.7878354e-02
   9.8935825e-01  -1.4550003e-01   9.7934770e-01  -1.2899694e-01
   9.8084984e-01  -1.9476550e-01   9.7161821e-01  -1.8007415e-01
   9.6988981e-01  -2.4354415e-01   9.6133815e-01  -2.3111612e-01
   9.5650557e-01  -2.9171407e-01   9.4851436e-01  -2.8188124e-01
   9.4073056e-01  -3.3915486e-01   9.3315813e-01  -3.3220130e-01
   9.2260421e-01  -3.8574794e-01   9.1529093e-01  -3.8250328e-01
   9.0217183e-01  -4.3137684e-01   8.9492587e-01  -4.3194005e-01
   8.7948450e-01  -4.7592754e-01   8.7209679e-01  -4.8119518e-01
   8.5459891e-01  -5.1928865e-01   8.4682632e-01  -5.2940865e-01
   8.2757727e-01  -5.6135182e-01   8.1915971e-01  -5.7721936e-01
   7.9848711e-01  -6.0201190e-01   7.8913114e-01  -6.2377111e-01
   7.6740116e-01  -6.4116727e-01   7.5679520e-01  -6.6934125e-01
   7.3439710e-01  -6.7872005e-01   7.2221025e-01  -7.1388338e-01
   6.9955743e-01  -7.1457638e-01   6.8543721e-01  -7.5696199e-01
   6.6296923e-01  -7.4864665e-01   6.4654801e-01  -7.9836957e-01
   6.2472395e-01  -7.8084568e-01   6.0562607e-01  -8.3810231e-01
   5.8491719e-01  -8.1109301e-01   5.6276132e-01  -8.7600795e-01
   5.4364844e-01  -8.3931303e-01   5.1805148e-01  -9.1189734e-01
   5.0102086e-01  -8.6543521e-01   4.7160243e-01  -9.4559079e-01
   4.5714098e-01  -8.8939425e-01   4.2352784e-01  -9.7693053e-01
   4.1211849e-01  -9.1113026e-01   3.7394850e-01  -1.0057821e+00
   3.6606591e-01  -9.3058893e-01   3.2299134e-01  -1.0320335e+00
   3.1909836e-01  -9.4772160e-01   2.7078847e-01  -1.0555944e+00
   2.7133323e-01  -9.6248547e-01   2.1747608e-01  -1.0763959e+00
   2.2288991e-01  -9.7484362e-01   1.6319343e-01  -1.0943883e+00
   1.7388949e-01  -9.8476517e-01   1.0808193e-01  -1.1095383e+00
   1.2445442e-01  -9.9222533e-01   5.2284433e-02  -1.1218237e+00
   7.4708290e-02  -9.9720543e-01  -4.0552856e-03  -1.1312285e+00
   2.4775425e-02  -9.9969304e-01  -6.0792710e-02  -1.1377375e+00
  -2.5219365e-02  -9.9968194e-01  -1.1778253e-01  -1.1413317e+00
  -7.5151120e-02  -9.9717216e-01  -1.7487836e-01  -1.1419849e+00
  -1.2489504e-01  -9.9216996e-01  -2.3193228e-01  -1.1396624e+00
  -1.7432678e-01  -9.8468786e-01  -2.8879440e-01  -1.1343188e+00
  -2.2332280e-01  -9.7474454e-01  -3.4531250e-01  -1.1258984e+00
  -2.7176063e-01  -9.6236488e-01  -4.0133141e-01  -1.1143537e+00
  -3.1951919e-01  -9.4757980e-01  -4.5669366e-01  -1.0996199e+00
  -3.6647913e-01  -9.3042627e-01  -5.1123934e-01  -1.0816411e+00
  -4.1252306e-01  -9.1094716e-01  -5.6480593e-01  -1.0604166e+00
  -4.5753589e-01  -8.8919115e-01  -6.1722955e-01  -1.0359949e+00
  -5.0140513e-01  -8.6521263e-01  -6.6834936e-01  -1.0083107e+00
  -5.4402111e-01  -8.3907153e-01  -7.1800387e-01  -9.7744876e-01
  -5.8527732e-01  -8.1083318e-01  -7.6603787e-01  -9.4336675e-01
  -6.2507065e-01  -7.8056818e-01  -8.1229492e-01  -9.0636683e-01
  -6.6330162e-01  -7.4835216e-01  -8.5663022e-01  -8.6649482e-01
  -6.9987469e-01  -7.1426565e-01  -8.9890594e-01  -8.2383918e-01
  -7.3469843e-01  -6.7839385e-01  -9.3898845e-01  -7.7877715e-01
  -7.6768581e-01  -6.4082642e-01  -9.7675883e-01  -7.3139993e-01
  -7.9875437e-01  -6.0165725e-01  -1.0121062e+00  -6.8193706e-01
  -8.2782647e-01  -5.6098426e-01  -1.0449307e+00  -6.3062371e-01
  -8.5482943e-01  -5.1890909e-01  -1.0751434e+00  -5.7768842e-01
  -8.7969576e-01  -4.7553693e-01  -1.1026675e+00  -5.2330044e-01
  -9.0236331e-01  -4.3097617e-01  -1.1274394e+00  -4.6745701e-01
  -9.2277542e-01  -3.8533819e-01  -1.1494006e+00  -4.1063712e-01
  -9.4088108e-01  -3.3873707e-01  -1.1685021e+00  -3.5346940e-01
  -9.5663502e-01  -2.9128928e-01  -1.1847218e+00  -2.9514879e-01
  -9.6999787e-01  -2.4311342e-01  -1.1980249e+00  -2.3697161e-01
  -9.8093623e-01  -1.9432991e-01  -1.2084075e+00  -1.7829245e-01
  -9.8942276e-01  -1.4506067e-01  -1.2158614e+00  -1.1979102e-01
  -9.9543625e-01  -9.5428851e-02  -1.2203944e+00  -6.1547100e-02
  -9.9896167e-01  -4.5558513e-02  -1.2220228e+00  -3.6553842e-03
  -9.9999021e-01   4.4256980e-03  -1.2207702e+00   5.3653167e-02
  -9.9851929e-01   5.4398847e-02  -1.2166690e+00   1.1025935e-01
  -9.9455259e-01   1.0423603e-01  -1.2097592e+00   1.6602642e-01
  -9.8810003e-01   1.5381267e-01  -1.2000873e+00   2.2080074e-01
  -9.7917773e-01   2.0300486e-01  -1.1877056e+00   2.7439123e-01
  -9.6780800e-01   2.5168965e-01  -1.1726727e+00   3.2667778e-01
  -9.5401925e-01   2.9974534e-01  -1.1550533e+00   3.7768228e-01
  -9.3784595e-01   3.4705183e-01  -1.1349170e+00   4.2750454e-01
  -9.1932853e-01   3.9349087e-01  -1.1123327e+00   4.7577457e-01
  -8.9851326e-01   4.3894638e-01  -1.0873733e+00   5.2224987e-01
  -8.7545217e-01   4.8330476e-01  -1.0601227e+00   5.6753819e-01
  -8.5020292e-01   5.2645513e-01  -1.0306534e+00   6.1093477e-01
  -8.2282859e-01   5.6828963e-01  -9.9905163e-01   6.5287806e-01
  -7.9339763e-01   6.0870371e-01  -9.6539597e-01   6.9299160e-01
  -7.6198358e-01   6.4759634e-01  -9.2977512e-01   7.3168155e-01
  -7.2866498e-01   6.8487032e-01  -8.9226645e-01   7.6831285e-01
  -6.9352508e-01   7.2043248e-01  -8.5296316e-01   8.0346512e-01
  -6.5665174e-01   7.5419393e-01  -8.1194977e-01   8.3692061e-01
  -6.1813711e-01   7.8607030e-01  -7.6931060e-01   8.6837998e-01
  -5.7807746e-01   8.1598189e-01  -7.2513871e-01   8.9807290e-01
  -5.3657292e-01   8.4385396e-01  -6.7952634e-01   9.2601483e-01
  -4.9372722e-01   8.6961683e-01  -6.3256618e-01   9.5209874e-01
  -4.4964746e-01   8.9320611e-01  -5.8435341e-01   9.7620371e-01
  -4.0444382e-01   9.1456284e-01  -5.3498678e-01   9.9822964e-01
  -3.5822928e-01   9.3363364e-01  -4.8456983e-01   1.0181343e+00
  -3.1111935e-01   9.5037085e-01  -4.3321022e-01   1.0358580e+00
  -2.6323179e-01   9.6473262e-01  -3.8101997e-01   1.0513084e+00
  -2.1468629e-01   9.7668306e-01  -3.2811604e-01   1.0643794e+00
  -1.6560418e-01   9.8619230e-01  -2.7462069e-01   1.0749592e+00
  -1.1610814e-01   9.9323658e-01  -2.2066162e-01   1.0829363e+00
  -6.6321897e-02   9.9779828e-01  -1.6637177e-01   1.0882033e+00
  -1.6369883e-02   9.9986600e-01  -1.1188895e-01   1.0906601e+00
   3.3623047e-02   9.9943459e-01  -5.7355183e-02   1.0902185e+00
   8.3531937e-02   9.9650510e-01  -2.9163572e-03   1.0868360e+00
   1.3323204e-01   9.9108487e-01   5.1279429e-02   1.0804873e+00
   1.8259913e-01   9.8318745e-01   1.0508327e-01   1.0711589e+00
   2.3150983e-01   9.7283257e-01   1.5834659e-01   1.0588613e+00
   2.7984186e-01   9.6004611e-01   2.1092234e-01   1.0436392e+00
   3.2747444e-01   9.4486004e-01   2.6266632e-01   1.0255706e+00
   3.7428850e-01   9.2731231e-01   3.1343835e-01   1.0047652e+00
   4.2016704e-01   9.0744678e-01   3.6310349e-01   9.8135344e-01
   4.6499537e-01   8.8531311e-01   4.1153313e-01   9.5546389e-01
   5.0866146e-01   8.6096662e-01   4.5860578e-01   9.2720570e-01
   5.5105617e-01   8.3446815e-01   5.0420718e-01   8.9667938e-01
   5.9207351e-01   8.0588396e-01   5.4822941e-01   8.6404091e-01
   6.3161099e-01   7.7528547e-01   5.9057155e-01   8.2946166e-01
   6.6956976e-01   7.4274917e-01   6.3113999e-01   7.9309390e-01
   7.0585496e-01   7.0835639e-01   6.6984809e-01   7.5507900e-01
   7.4037589e-01   6.7219308e-01   7.0661564e-01   7.1555667e-01
   7.7304626e-01   6.3434965e-01   7.4136898e-01   6.7463767e-01
   8.0378443e-01   5.9492066e-01   7.7404187e-01   6.3229224e-01
   8.3251355e-01   5.5400469e-01   8.0457138e-01   5.8865561e-01
   8.5916181e-01   5.1170399e-01   8.3289823e-01   5.4400682e-01
   8.8366263e-01   4.6812430e-01   8.5896888e-01   4.9857637e-01
   9.0595474e-01   4.2337454e-01   8.8273746e-01   4.5232432e-01
   9.2598244e-01   3.7756657e-01   9.0416681e-01   4.0477390e-01
   9.4369567e-01   3.3081488e-01   9.2320951e-01   3.5687652e-01
   9.5905015e-01   2.8323632e-01   9.3983741e-01   3.0809057e-01
   9.7200750e-01   2.3494982e-01   9.5401546e-01   2.5900150e-01
   9.8253534e-01   1.8607607e-01   9.6572264e-01   2.0910736e-01
   9.9060736e-01   1.3673722e-01   9.7492991e-01   1.5920942e-01
   9.9620337e-01   8.7056600e-02   9.8162510e-01   1.0863278e-01
   9.9930939e-01   3.7158385e-02   9.8578906e-01   5.7898461e-02
   9.9991766e-01  -1.2832707e-02   9.8741111e-01   6.9639970e-03
   9.9802665e-01  -6.2791723e-02   9.8648311e-01  -4.4104022e-02
   9.9364110e-01  -1.1259379e-01   9.8300044e-01  -9.5247562e-02
   9.8677196e-01  -1.6211444e-01   9.7696160e-01  -1.4637023e-01
   9.7743641e-01  -2.1122988e-01   9.6836831e-01  -1.9734453e-01
   9.6565778e-01  -2.5981736e-01   9.5722694e-01  -2.4816070e-01
   9.5146550e-01  -3.0775543e-01   9.4354899e-01  -2.9893875e-01
   9.3489506e-01  -3.5492427e-01   9.2734436e-01  -3.4921708e-01
   9.1598786e-01  -4.0120598e-01   9.0863247e-01  -3.9909104e-01
   8.9479117e-01  -4.4648489e-01   8.8743773e-01  -4.4865340e-01
   8.7135797e-01  -4.9064782e-01   8.6378291e-01  -4.9738893e-01
   8.4574683e-01  -5.3358439e-01   8.3770492e-01  -5.4556724e-01
   8.1802176e-01  -5.7518727e-01   8.0924101e-01  -5.9294519e-01
   7.8825207e-01  -6.1535248e-01   7.7843269e-01  -6.3911353e-01
   7.5651215e-01  -6.5397964e-01   7.4533804e-01  -6.8441831e-01
   7.2288135e-01  -6.9097218e-01   7.1001372e-01  -7.2848901e-01
   6.8744372e-01  -7.2623765e-01   6.7252381e-01  -7.7094198e-01
   6.5028784e-01  -7.5968791e-01   6.3294624e-01  -8.1179840e-01
   6.1150658e-01  -7.9123935e-01   5.9136592e-01  -8.5095313e-01
   5.7119687e-01  -8.2081309e-01   5.4787498e-01  -8.8821539e-01
   5.2945947e-01  -8.4833524e-01   5.0257376e-01  -9.2339246e-01
   4.8639869e-01  -8.7373698e-01   4.5557077e-01  -9.5631277e-01
   4.4212217e-01  -8.9695484e-01   4.0698216e-01  -9.8682897e-01
   3.9674057e-01  -9.1793078e-01   3.5693086e-01  -1.0148161e+00
   3.5036733e-01  -9.3661237e-01   3.0554563e-01  -1.0401704e+00
   3.0311836e-01  -9.5295292e-01   2.5296004e-01  -1.0628089e+00
   2.5511174e-01  -9.6691158e-01   1.9931137e-01  -1.0826694e+00
   2.0646748e-01  -9.7845346e-01   1.4473967e-01  -1.0997079e+00
   1.5730716e-01  -9.8754972e-01   8.9386876e-02  -1.1138958e+00
   1.0775365e-01  -9.9417763e-01   3.3396180e-02  -1.1252138e+00
   5.7930816e-02  -9.9832060e-01  -2.3088393e-02  -1.1336473e+00
   7.9631838e-03  -9.9996829e-01  -7.9922088e-02  -1.1391805e+00
  -4.2024353e-02  -9.9911659e-01  -1.3695928e-01  -1.1417922e+00
  -9.1906850e-02  -9.9576761e-01  -1.9405314e-01  -1.1414534e+00
  -1.4155963e-01  -9.8992973e-01  -2.5105515e-01  -1.1381250e+00
  -1.9085858e-01  -9.8161754e-01  -3.0781474e-01  -1.1317552e+00
  -2.3968049e-01  -9.7085182e-01  -3.6417866e-01  -1.1222930e+00
  -2.8790332e-01  -9.5765948e-01  -4.1999083e-01  -1.1096918e+00
  -3.3540654e-01  -9.4207349e-01  -4.7509293e-01  -1.0938872e+00
  -3.8207142e-01  -9.2413280e-01  -5.2932456e-01  -1.0748192e+00
  -4.2778132e-01  -9.0388226e-01  -5.8252267e-01  -1.0524979e+00
  -4.7242199e-01  -8.8137249e-01  -6.3452317e-01  -1.0269918e+00
  -5.1588185e-01  -8.5665975e-01  -6.8516594e-01  -9.9822714e-01
  -5.5805227e-01  -8.2980580e-01  -7.3428760e-01  -9.6645408e-01
  -5.9882786e-01  -8.0087777e-01  -7.8174473e-01  -9.3106913e-01
  -6.3810668e-01  -7.6994796e-01  -8.2736753e-01  -8.9322950e-01
  -6.7579057e-01  -7.3709368e-01  -8.7102242e-01  -8.5250514e-01
  -7.1178534e-01  -7.0239706e-01  -9.1257476e-01  -8.0895897e-01
  -7.4600102e-01  -6.6594480e-01  -9.5189385e-01  -7.6298028e-01
  -7.7835208e-01  -6.2782804e-01  -9.8886027e-01  -7.1490608e-01
  -8.0875766e-01  -5.8814202e-01  -1.0233679e+00  -6.6490535e-01
  -8.3714178e-01  -5.4698596e-01  -1.0553225e+00  -6.1308844e-01
  -8.6343347e-01  -5.0446272e-01  -1.0846393e+00  -5.5964961e-01
  -8.8756703e-01  -4.6067859e-01  -1.1112462e+00  -5.0466578e-01
  -9.0948214e-01  -4.1574300e-01  -1.1350804e+00  -4.4835988e-01
  -9.2912401e-01  -3.6976826e-01  -1.1560825e+00  -3.9160960e-01
  -9.4644356e-01  -3.2286930e-01  -1.1742201e+00  -3.3393831e-01
  -9.6139749e-01  -2.7516334e-01  -1.1894622e+00  -2.7563640e-01
  -9.7394843e-01  -2.2676961e-01  -1.2017858e+00  -2.1720843e-01
  -9.8406501e-01  -1.7780907e-01  -1.2111829e+00  -1.5874810e-01
  -9.9172193e-01  -1.2840410e-01  -1.2176557e+00  -1.0022743e-01
  -9.9690007e-01  -7.8678195e-02  -1.2212116e+00  -4.2048642e-02
  -9.9958647e-01  -2.8755630e-02  -1.2218695e+00   1.5652476e-02
  -9.9977443e-01   2.1238808e-02  -1.2196566e+00   7.2733259e-02
  -9.9746348e-01   7.1180161e-02  -1.2146075e+00   1.2903386e-01
  -9.9265938e-01   1.2094360e-01  -1.2067646e+00   1.8441776e-01
  -9.8537415e-01   1.7040474e-01  -1.1961768e+00   2.3877544e-01
  -9.7562601e-01   2.1943996e-01  -1.1828996e+00   2.9204849e-01
  -9.6343930e-01   2.6792670e-01  -1.1669934e+00   3.4412136e-01
  -9.4884450e-01   3.1574375e-01  -1.1485211e+00   3.9466854e-01
  -9.3187808e-01   3.6277162e-01  -1.1275526e+00   4.4367795e-01
  -9.1258245e-01   4.0889274e-01  -1.1041648e+00   4.9153079e-01
  -8.9100584e-01   4.5399184e-01  -1.0784294e+00   5.3774436e-01
  -8.6720218e-01   4.9795620e-01  -1.0504229e+00   5.8213694e-01
  -8.4123097e-01   5.4067593e-01  -1.0202322e+00   6.2533344e-01
  -8.1315711e-01   5.8204425e-01  -9.8792959e-01   6.6642127e-01
  -7.8305079e-01   6.2195777e-01  -9.5360763e-01   7.0625089e-01
  -7.5098725e-01   6.6031671e-01  -9.1734216e-01   7.4408662e-01
  -7.1704663e-01   6.9702520e-01  -8.7922279e-01   7.8028991e-01
  -6.8131377e-01   7.3199150e-01  -8.3933721e-01   8.1494985e-01
  -6.4387797e-01   7.6512820e-01  -7.9776718e-01   8.4762602e-01
  -6.0483282e-01   7.9635247e-01  -7.5460393e-01   8.7849857e-01
  -5.6427590e-01   8.2558628e-01  -7.0993951e-01   9.0766625e-01
  -5.2230859e-01   8.5275655e-01  -6.6386511e-01   9.3502398e-01
  -4.7903578e-01   8.7779538e-01  -6.1647382e-01   9.6043630e-01
  -4.3456562e-01   9.0064017e-01  -5.6786211e-01   9.8380193e-01
  -3.8900928e-01   9.2123384e-01  -5.1813128e-01   1.0051046e+00
  -3.4248062e-01   9.3952489e-01  -4.6738619e-01   1.0242928e+00
  -2.9509593e-01   9.5546763e-01  -4.1573564e-01   1.0412779e+00
  -2.4697366e-01   9.6902219e-01  -3.6329315e-01   1.0559553e+00
  -1.9823408e-01   9.8015471e-01  -3.1017739e-01   1.0682130e+00
  -1.4899903e-01   9.8883734e-01  -2.5651242e-01   1.0779373e+00
  -9.9391547e-02   9.9504840e-01  -2.0242772e-01   1.0850167e+00
  -4.9535641e-02   9.9877236e-01  -1.4805790e-01   1.0893447e+00
   4.4407845e-04   9.9999990e-01  -9.3542266e-02   1.0908243e+00
   5.0422688e-02   9.9872797e-01  -3.9024559e-02   1.0893992e+00
   1.0027527e-01   9.9495973e-01   1.5348548e-02   1.0850271e+00
   1.4987721e-01   9.8870462e-01   6.9428579e-02   1.0776842e+00
   1.9910454e-01   9.7997826e-01   1.2306666e-01   1.0673609e+00
   2.4783421e-01   9.6880246e-01   1.7611456e-01   1.0540795e+00
   2.9594442e-01   9.5520516e-01   2.2842615e-01   1.0378910e+00
   3.4331493e-01   9.3922035e-01   2.7985852e-01   1.0188782e+00
   3.8982733e-01   9.2088797e-01   3.3027319e-01   9.9715700e-01
   4.3536536e-01   9.0025385e-01   3.7953707e-01   9.7286706e-01
   4.7981521e-01   8.7736957e-01   4.2752360e-01   9.4615057e-01
   5.2306577e-01   8.5229232e-01   4.7411341e-01   9.1713195e-01
   5.6500893e-01   8.2508479e-01   5.1919450e-01   8.8592462e-01
   6.0553987e-01   7.9581497e-01   5.6266183e-01   8.5265549e-01
   6.4455727e-01   7.6455603e-01   6.0441713e-01   8.1747890e-01
   6.8196362e-01   7.3138610e-01   6.4436901e-01   7.8055234e-01
   7.1766541e-01   6.9638808e-01   6.8243301e-01   7.4201688e-01
   7.5157342e-01   6.5964945e-01   7.1853138e-01   7.0198512e-01
   7.8360288e-01   6.2126205e-01   7.5259336e-01   6.6048763e-01
   8.1367374e-01   5.8132181e-01   7.8455258e-01   6.1764932e-01
   8.4171084e-01   5.3992857e-01   8.1434653e-01   5.7373200e-01
   8.6764410e-01   4.9718579e-01   8.4191903e-01   5.2890769e-01
   8.9140870e-01   4.5320031e-01   8.6721946e-01   4.8328922e-01
   9.1294525e-01   4.0808206e-01   8.9020818e-01   4.3637577e-01


==> data/const_gains_values.dat <==
   0.0000000e+00   1.0000000e+00
   5.0000000e-02   1.0000000e+00
   1.0000000e-01   1.0000000e+00
   1.5000000e-01   1.0000000e+00
   2.0000000e-01   1.0000000e+00
   2.5000000e-01   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   3.5000000e-01   1.0000000e+00
   4.0000000e-01   1.0000000e+00
   4.5000000e-01   1.0000000e+00
   5.0000000e-01   1.0000000e+00
   5.5000000e-01   1.0000000e+00
   6.0000000e-01   1.0000000e+00
   6.5000000e-01   1.0000000e+00
   7.0000000e-01   1.0000000e+00
   7.5000000e-01   1.0000000e+00
   8.0000000e-01   1.0000000e+00
   8.5000000e-01   1.0000000e+00
   9.0000000e-01   1.0000000e+00
   9.5000000e-01   1.0000000e+00
   1.0000000e+00   1.0000000e+00
   1.0500000e+00   1.0000000e+00
   1.1000000e+00   1.0000000e+00
   1.1500000e+00   1.0000000e+00
   1.2000000e+00   1.0000000e+00
   1.2500000e+00   1.0000000e+00
   1.3000000e+00   1.0000000e+00
   1.3500000e+00   1.0000000e+00
   1.4000000e+00   1.0000000e+00
   1.4500000e+00   1.0000000e+00
   1.5000000e+00   1.0000000e+00
   1.5500000e+00   1.0000000e+00
   1.6000000e+00   1.0000000e+00
   1.6500000e+00   1.0000000e+00
   1.7000000e+00   1.0000000e+00
   1.7500000e+00   1.0000000e+00
   1.8000000e+00   1.0000000e+00
   1.8500000e+00   1.0000000e+00
   1.9000000e+00   1.0000000e+00
   1.9500000e+00   1.0000000e+00
   2.0000000e+00   1.0000000e+00
   2.0500000e+00   1.0000000e+00
   2.1000000e+00   1.0000000e+00
   2.1500000e+00   1.0000000e+00
   2.2000000e+00   1.0000000e+00
   2.2500000e+00   1.0000000e+00
   2.3000000e+00   1.0000000e+00
   2.3500000e+00   1.0000000e+00
   2.4000000e+00   1.0000000e+00
   2.4500000e+00   1.0000000e+00
   2.5000000e+00   1.0000000e+00
   2.5500000e+00   1.0000000e+00
   2.6000000e+00   1.0000000e+00
   2.6500000e+00   1.0000000e+00
   2.7000000e+00   1.0000000e+00
   2.7500000e+00   1.0000000e+00
   2.8000000e+00   1.0000000e+00
   2.8500000e+00   1.0000000e+00
   2.9000000e+00   1.0000000e+00
   2.9500000e+00   1.0000000e+00
   3.0000000e+00   1.0000000e+00
   3.0500000e+00   1.0000000e+00
   3.1000000e+00   1.0000000e+00
   3.1500000e+00   1.0000000e+00
   3.2000000e+00   1.0000000e+00
   3.2500000e+00   1.0000000e+00
   3.3000000e+00   1.0000000e+00
   3.3500000e+00   1.0000000e+00
   3.4000000e+00   1.0000000e+00
   3.4500000e+00   1.0000000e+00
   3.5000000e+00   1.0000000e+00
   3.5500000e+00   1.0000000e+00
   3.6000000e+00   1.0000000e+00
   3.6500000e+00   1.0000000e+00
   3.7000000e+00   1.0000000e+00
   3.7500000e+00   1.0000000e+00
   3.8000000e+00   1.0000000e+00
   3.8500000e+00   1.0000000e+00
   3.9000000e+00   1.0000000e+00
   3.9500000e+00   1.0000000e+00
   4.0000000e+00   1.0000000e+00
   4.0500000e+00   1.0000000e+00
   4.1000000e+00   1.0000000e+00
   4.1500000e+00   1.0000000e+00
   4.2000000e+00   1.0000000e+00
   4.2500000e+00   1.0000000e+00
   4.3000000e+00   1.0000000e+00
   4.3500000e+00   1.0000000e+00
   4.4000000e+00   1.0000000e+00
   4.4500000e+00   1.0000000e+00
   4.5000000e+00   1.0000000e+00
   4.5500000e+00   1.0000000e+00
   4.6000000e+00   1.0000000e+00
   4.6500000e+00   1.0000000e+00
   4.7000000e+00   1.0000000e+00
   4.7500000e+00   1.0000000e+00
   4.8000000e+00   1.0000000e+00
   4.8500000e+00   1.0000000e+00
   4.9000000e+00   1.0000000e+00
   4.9500000e+00   1.0000000e+00
   5.0000000e+00   1.0000000e+00
   5.0500000e+00   1.0000000e+00
   5.1000000e+00   1.0000000e+00
   5.1500000e+00   1.0000000e+00
   5.2000000e+00   1.0000000e+00
   5.2500000e+00   1.0000000e+00
   5.3000000e+00   1.0000000e+00
   5.3500000e+00   1.0000000e+00
   5.4000000e+00   1.0000000e+00
   5.4500000e+00   1.0000000e+00
   5.5000000e+00   1.0000000e+00
   5.5500000e+00   1.0000000e+00
   5.6000000e+00   1.0000000e+00
   5.6500000e+00   1.0000000e+00
   5.7000000e+00   1.0000000e+00
   5.7500000e+00   1.0000000e+00
   5.8000000e+00   1.0000000e+00
   5.8500000e+00   1.0000000e+00
   5.9000000e+00   1.0000000e+00
   5.9500000e+00   1.0000000e+00
   6.0000000e+00   1.0000000e+00
   6.0500000e+00   1.0000000e+00
   6.1000000e+00   1.0000000e+00
   6.1500000e+00   1.0000000e+00
   6.2000000e+00   1.0000000e+00
   6.2500000e+00   1.0000000e+00
   6.3000000e+00   1.0000000e+00
   6.3500000e+00   1.0000000e+00
   6.4000000e+00   1.0000000e+00
   6.4500000e+00   1.0000000e+00
   6.5000000e+00   1.0000000e+00
   6.5500000e+00   1.0000000e+00
   6.6000000e+00   1.0000000e+00
   6.6500000e+00   1.0000000e+00
   6.7000000e+00   1.0000000e+00
   6.7500000e+00   1.0000000e+00
   6.8000000e+00   1.0000000e+00
   6.8500000e+00   1.0000000e+00
   6.9000000e+00   1.0000000e+00
   6.9500000e+00   1.0000000e+00
   7.0000000e+00   1.0000000e+00
   7.0500000e+00   1.0000000e+00
   7.1000000e+00   1.0000000e+00
   7.1500000e+00   1.0000000e+00
   7.2000000e+00   1.0000000e+00
   7.2500000e+00   1.0000000e+00
   7.3000000e+00   1.0000000e+00
   7.3500000e+00   1.0000000e+00
   7.4000000e+00   1.0000000e+00
   7.4500000e+00   1.0000000e+00
   7.5000000e+00   1.0000000e+00
   7.5500000e+00   1.0000000e+00
   7.6000000e+00   1.0000000e+00
   7.6500000e+00   1.0000000e+00
   7.7000000e+00   1.0000000e+00
   7.7500000e+00   1.0000000e+00
   7.8000000e+00   1.0000000e+00
   7.8500000e+00   1.0000000e+00
   7.9000000e+00   1.0000000e+00
   7.9500000e+00   1.0000000e+00
   8.0000000e+00   1.0000000e+00
   8.0500000e+00   1.0000000e+00
   8.1000000e+00   1.0000000e+00
   8.1500000e+00   1.0000000e+00
   8.2000000e+00   1.0000000e+00
   8.2500000e+00   1.0000000e+00
   8.3000000e+00   1.0000000e+00
   8.3500000e+00   1.0000000e+00
   8.4000000e+00   1.0000000e+00
   8.4500000e+00   1.0000000e+00
   8.5000000e+00   1.0000000e+00
   8.5500000e+00   1.0000000e+00
   8.6000000e+00   1.0000000e+00
   8.6500000e+00   1.0000000e+00
   8.7000000e+00   1.0000000e+00
   8.7500000e+00   1.0000000e+00
   8.8000000e+00   1.0000000e+00
   8.8500000e+00   1.0000000e+00
   8.9000000e+00   1.0000000e+00
   8.9500000e+00   1.0000000e+00
   9.0000000e+00   1.0000000e+00
   9.0500000e+00   1.0000000e+00
   9.1000000e+00   1.0000000e+00
   9.1500000e+00   1.0000000e+00
   9.2000000e+00   1.0000000e+00
   9.2500000e+00   1.0000000e+00
   9.3000000e+00   1.0000000e+00
   9.3500000e+00   1.0000000e+00
   9.4000000e+00   1.0000000e+00
   9.4500000e+00   1.0000000e+00
   9.5000000e+00   1.0000000e+00
   9.5500000e+00   1.0000000e+00
   9.6000000e+00   1.0000000e+00
   9.6500000e+00   1.0000000e+00
   9.7000000e+00   1.0000000e+00
   9.7500000e+00   1.0000000e+00
   9.8000000e+00   1.0000000e+00
   9.8500000e+00   1.0000000e+00
   9.9000000e+00   1.0000000e+00
   9.9500000e+00   1.0000000e+00
   1.0000000e+01   1.0000000e+00
   1.0050000e+01   1.0000000e+00
   1.0100000e+01   1.0000000e+00
   1.0150000e+01   1.0000000e+00
   1.0200000e+01   1.0000000e+00
   1.0250000e+01   1.0000000e+00
   1.0300000e+01   1.0000000e+00
   1.0350000e+01   1.0000000e+00
   1.0400000e+01   1.0000000e+00
   1.0450000e+01   1.0000000e+00
   1.0500000e+01   1.0000000e+00
   1.0550000e+01   1.0000000e+00
   1.0600000e+01   1.0000000e+00
   1.0650000e+01   1.0000000e+00
   1.0700000e+01   1.0000000e+00
   1.0750000e+01   1.0000000e+00
   1.0800000e+01   1.0000000e+00
   1.0850000e+01   1.0000000e+00
   1.0900000e+01   1.0000000e+00
   1.0950000e+01   1.0000000e+00
   1.1000000e+01   1.0000000e+00
   1.1050000e+01   1.0000000e+00
   1.1100000e+01   1.0000000e+00
   1.1150000e+01   1.0000000e+00
   1.1200000e+01   1.0000000e+00
   1.1250000e+01   1.0000000e+00
   1.1300000e+01   1.0000000e+00
   1.1350000e+01   1.0000000e+00
   1.1400000e+01   1.0000000e+00
   1.1450000e+01   1.0000000e+00
   1.1500000e+01   1.0000000e+00
   1.1550000e+01   1.0000000e+00
   1.1600000e+01   1.0000000e+00
   1.1650000e+01   1.0000000e+00
   1.1700000e+01   1.0000000e+00
   1.1750000e+01   1.0000000e+00
   1.1800000e+01   1.0000000e+00
   1.1850000e+01   1.0000000e+00
   1.1900000e+01   1.0000000e+00
   1.1950000e+01   1.0000000e+00
   1.2000000e+01   1.0000000e+00
   1.2050000e+01   1.0000000e+00
   1.2100000e+01   1.0000000e+00
   1.2150000e+01   1.0000000e+00
   1.2200000e+01   1.0000000e+00
   1.2250000e+01   1.0000000e+00
   1.2300000e+01   1.0000000e+00
   1.2350000e+01   1.0000000e+00
   1.2400000e+01   1.0000000e+00
   1.2450000e+01   1.0000000e+00
   1.2500000e+01   1.0000000e+00
   1.2550000e+01   1.0000000e+00
   1.2600000e+01   1.0000000e+00
   1.2650000e+01   1.0000000e+00
   1.2700000e+01   1.0000000e+00
   1.2750000e+01   1.0000000e+00
   1.2800000e+01   1.0000000e+00
   1.2850000e+01   1.0000000e+00
   1.2900000e+01   1.0000000e+00
   1.2950000e+01   1.0000000e+00
   1.3000000e+01   1.0000000e+00
   1.3050000e+01   1.0000000e+00
   1.3100000e+01   1.0000000e+00
   1.3150000e+01   1.0000000e+00
   1.3200000e+01   1.0000000e+00
   1.3250000e+01   1.0000000e+00
   1.3300000e+01   1.0000000e+00
   1.3350000e+01   1.0000000e+00
   1.3400000e+01   1.0000000e+00
   1.3450000e+01   1.0000000e+00
   1.3500000e+01   1.0000000e+00
   1.3550000e+01   1.0000000e+00
   1.3600000e+01   1.0000000e+00
   1.3650000e+01   1.0000000e+00
   1.3700000e+01   1.0000000e+00
   1.3750000e+01   1.0000000e+00
   1.3800000e+01   1.0000000e+00
   1.3850000e+01   1.0000000e+00
   1.3900000e+01   1.0000000e+00
   1.3950000e+01   1.0000000e+00
   1.4000000e+01   1.0000000e+00
   1.4050000e+01   1.0000000e+00
   1.4100000e+01   1.0000000e+00
   1.4150000e+01   1.0000000e+00
   1.4200000e+01   1.0000000e+00
   1.4250000e+01   1.0000000e+00
   1.4300000e+01   1.0000000e+00
   1.4350000e+01   1.0000000e+00
   1.4400000e+01   1.0000000e+00
   1.4450000e+01   1.0000000e+00
   1.4500000e+01   1.0000000e+00
   1.4550000e+01   1.0000000e+00
   1.4600000e+01   1.0000000e+00
   1.4650000e+01   1.0000000e+00
   1.4700000e+01   1.0000000e+00
   1.4750000e+01   1.0000000e+00
   1.4800000e+01   1.0000000e+00
   1.4850000e+01   1.0000000e+00
   1.4900000e+01   1.0000000e+00
   1.4950000e+01   1.0000000e+00
   1.5000000e+01   1.0000000e+00
   1.5050000e+01   1.0000000e+00
   1.5100000e+01   1.0000000e+00
   1.5150000e+01   1.0000000e+00
   1.5200000e+01   1.0000000e+00
   1.5250000e+01   1.0000000e+00
   1.5300000e+01   1.0000000e+00
   1.5350000e+01   1.0000000e+00
   1.5400000e+01   1.0000000e+00
   1.5450000e+01   1.0000000e+00
   1.5500000e+01   1.0000000e+00
   1.5550000e+01   1.0000000e+00
   1.5600000e+01   1.0000000e+00
   1.5650000e+01   1.0000000e+00
   1.5700000e+01   1.0000000e+00
   1.5750000e+01   1.0000000e+00
   1.5800000e+01   1.0000000e+00
   1.5850000e+01   1.0000000e+00
   1.5900000e+01   1.0000000e+00
   1.5950000e+01   1.0000000e+00
   1.6000000e+01   1.0000000e+00
   1.6050000e+01   1.0000000e+00
   1.6100000e+01   1.0000000e+00
   1.6150000e+01   1.0000000e+00
   1.6200000e+01   1.0000000e+00
   1.6250000e+01   1.0000000e+00
   1.6300000e+01   1.0000000e+00
   1.6350000e+01   1.0000000e+00
   1.6400000e+01   1.0000000e+00
   1.6450000e+01   1.0000000e+00
   1.6500000e+01   1.0000000e+00
   1.6550000e+01   1.0000000e+00
   1.6600000e+01   1.0000000e+00
   1.6650000e+01   1.0000000e+00
   1.6700000e+01   1.0000000e+00
   1.6750000e+01   1.0000000e+00
   1.6800000e+01   1.0000000e+00
   1.6850000e+01   1.0000000e+00
   1.6900000e+01   1.0000000e+00
   1.6950000e+01   1.0000000e+00
   1.7000000e+01   1.0000000e+00
   1.7050000e+01   1.0000000e+00
   1.7100000e+01   1.0000000e+00
   1.7150000e+01   1.0000000e+00
   1.7200000e+01   1.0000000e+00
   1.7250000e+01   1.0000000e+00
   1.7300000e+01   1.0000000e+00
   1.7350000e+01   1.0000000e+00
   1.7400000e+01   1.0000000e+00
   1.7450000e+01   1.0000000e+00
   1.7500000e+01   1.0000000e+00
   1.7550000e+01   1.0000000e+00
   1.7600000e+01   1.0000000e+00
   1.7650000e+01   1.0000000e+00
   1.7700000e+01   1.0000000e+00
   1.7750000e+01   1.0000000e+00
   1.7800000e+01   1.0000000e+00
   1.7850000e+01   1.0000000e+00
   1.7900000e+01   1.0000000e+00
   1.7950000e+01   1.0000000e+00
   1.8000000e+01   1.0000000e+00
   1.8050000e+01   1.0000000e+00
   1.8100000e+01   1.0000000e+00
   1.8150000e+01   1.0000000e+00
   1.8200000e+01   1.0000000e+00
   1.8250000e+01   1.0000000e+00
   1.8300000e+01   1.0000000e+00
   1.8350000e+01   1.0000000e+00
   1.8400000e+01   1.0000000e+00
   1.8450000e+01   1.0000000e+00
   1.8500000e+01   1.0000000e+00
   1.8550000e+01   1.0000000e+00
   1.8600000e+01   1.0000000e+00
   1.8650000e+01   1.0000000e+00
   1.8700000e+01   1.0000000e+00
   1.8750000e+01   1.0000000e+00
   1.8800000e+01   1.0000000e+00
   1.8850000e+01   1.0000000e+00
   1.8900000e+01   1.0000000e+00
   1.8950000e+01   1.0000000e+00
   1.9000000e+01   1.0000000e+00
   1.9050000e+01   1.0000000e+00
   1.9100000e+01   1.0000000e+00
   1.9150000e+01   1.0000000e+00
   1.9200000e+01   1.0000000e+00
   1.9250000e+01   1.0000000e+00
   1.9300000e+01   1.0000000e+00
   1.9350000e+01   1.0000000e+00
   1.9400000e+01   1.0000000e+00
   1.9450000e+01   1.0000000e+00
   1.9500000e+01   1.0000000e+00
   1.9550000e+01   1.0000000e+00
   1.9600000e+01   1.0000000e+00
   1.9650000e+01   1.0000000e+00
   1.9700000e+01   1.0000000e+00
   1.9750000e+01   1.0000000e+00
   1.9800000e+01   1.0000000e+00
   1.9850000e+01   1.0000000e+00
   1.9900000e+01   1.0000000e+00
   1.9950000e+01   1.0000000e+00
   2.0000000e+01   1.0000000e+00


==> data/training_points.dat <==
   0.0000000e+00  -1.0000000e+00
   5.0000000e-01  -1.0000000e+00
   1.0000000e+00  -1.0000000e+00
   0.0000000e+00  -1.0000000e+00
   5.0000000e-01  -1.0000000e+00
   1.0000000e+00  -1.0000000e+00
   0.0000000e+00  -1.0000000e+00
   5.0000000e-01  -1.0000000e+00
   1.0000000e+00  -1.0000000e+00
   0.0000000e+00  -5.0000000e-01
   5.0000000e-01  -5.0000000e-01
   1.0000000e+00  -5.0000000e-01
   0.0000000e+00  -5.0000000e-01
   5.0000000e-01  -5.0000000e-01
   1.0000000e+00  -5.0000000e-01
   0.0000000e+00  -5.0000000e-01
   5.0000000e-01  -5.0000000e-01
   1.0000000e+00  -5.0000000e-01
   0.0000000e+00   0.0000000e+00
   5.0000000e-01   0.0000000e+00
   1.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   5.0000000e-01   0.0000000e+00
   1.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   5.0000000e-01   0.0000000e+00
   1.0000000e+00   0.0000000e+00
   0.0000000e+00   5.0000000e-01
   5.0000000e-01   5.0000000e-01
   1.0000000e+00   5.0000000e-01
   0.0000000e+00   5.0000000e-01
   5.0000000e-01   5.0000000e-01
   1.0000000e+00   5.0000000e-01
   0.0000000e+00   5.0000000e-01
   5.0000000e-01   5.0000000e-01
   1.0000000e+00   5.0000000e-01
   0.0000000e+00   1.0000000e+00
   5.0000000e-01   1.0000000e+00
   1.0000000e+00   1.0000000e+00
   0.0000000e+00   1.0000000e+00
   5.0000000e-01   1.0000000e+00
   1.0000000e+00   1.0000000e+00
   0.0000000e+00   1.0000000e+00
   5.0000000e-01   1.0000000e+00
   1.0000000e+00   1.0000000e+00
   0.0000000e+00  -1.0000000e+00
   5.0000000e-01  -1.0000000e+00
   1.0000000e+00  -1.0000000e+00
   0.0000000e+00  -1.0000000e+00
   5.0000000e-01  -1.0000000e+00
   1.0000000e+00  -1.0000000e+00
   0.0000000e+00  -1.0000000e+00
   5.0000000e-01  -1.0000000e+00
   1.0000000e+00  -1.0000000e+00
   0.0000000e+00  -5.0000000e-01
   5.0000000e-01  -5.0000000e-01
   1.0000000e+00  -5.0000000e-01
   0.0000000e+00  -5.0000000e-01
   5.0000000e-01  -5.0000000e-01
   1.0000000e+00  -5.0000000e-01
   0.0000000e+00  -5.0000000e-01
   5.0000000e-01  -5.0000000e-01
   1.0000000e+00  -5.0000000e-01
   0.0000000e+00   0.0000000e+00
   5.0000000e-01   0.0000000e+00
   1.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   5.0000000e-01   0.0000000e+00
   1.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   5.0000000e-01   0.0000000e+00
   1.0000000e+00   0.0000000e+00
   0.0000000e+00   5.0000000e-01
   5.0000000e-01   5.0000000e-01
   1.0000000e+00   5.0000000e-01
   0.0000000e+00   5.0000000e-01
   5.0000000e-01   5.0000000e-01
   1.0000000e+00   5.0000000e-01
   0.0000000e+00   5.0000000e-01
   5.0000000e-01   5.0000000e-01
   1.0000000e+00   5.0000000e-01
   0.0000000e+00   1.0000000e+00
   5.0000000e-01   1.0000000e+00
   1.0000000e+00   1.0000000e+00
   0.0000000e+00   1.0000000e+00
   5.0000000e-01   1.0000000e+00
   1.0000000e+00   1.0000000e+00
   0.0000000e+00   1.0000000e+00
   5.0000000e-01   1.0000000e+00
   1.0000000e+00   1.0000000e+00
   0.0000000e+00  -1.0000000e+00
   5.0000000e-01  -1.0000000e+00
   1.0000000e+00  -1.0000000e+00
   0.0000000e+00  -1.0000000e+00
   5.0000000e-01  -1.0000000e+00
   1.0000000e+00  -1.0000000e+00
   0.0000000e+00  -1.0000000e+00
   5.0000000e-01  -1.0000000e+00
   1.0000000e+00  -1.0000000e+00
   0.0000000e+00  -5.0000000e-01
   5.0000000e-01  -5.0000000e-01
   1.0000000e+00  -5.0000000e-01
   0.0000000e+00  -5.0000000e-01
   5.0000000e-01  -5.0000000e-01
   1.0000000e+00  -5.0000000e-01
   0.0000000e+00  -5.0000000e-01
   5.0000000e-01  -5.0000000e-01
   1.0000000e+00  -5.0000000e-01
   0.0000000e+00   0.0000000e+00
   5.0000000e-01   0.0000000e+00
   1.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   5.0000000e-01   0.0000000e+00
   1.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   5.0000000e-01   0.0000000e+00
   1.0000000e+00   0.0000000e+00
   0.0000000e+00   5.0000000e-01
   5.0000000e-01   5.0000000e-01
   1.0000000e+00   5.0000000e-01
   0.0000000e+00   5.0000000e-01
   5.0000000e-01   5.0000000e-01
   1.0000000e+00   5.0000000e-01
   0.0000000e+00   5.0000000e-01
   5.0000000e-01   5.0000000e-01
   1.0000000e+00   5.0000000e-01
   0.0000000e+00   1.0000000e+00
   5.0000000e-01   1.0000000e+00
   1.0000000e+00   1.0000000e+00
   0.0000000e+00   1.0000000e+00
   5.0000000e-01   1.0000000e+00
   1.0000000e+00   1.0000000e+00
   0.0000000e+00   1.0000000e+00
   5.0000000e-01   1.0000000e+00
   1.0000000e+00   1.0000000e+00
   0.0000000e+00  -1.0000000e+00
   5.0000000e-01  -1.0000000e+00
   1.0000000e+00  -1.0000000e+00
   0.0000000e+00  -1.0000000e+00
   5.0000000e-01  -1.0000000e+00
   1.0000000e+00  -1.0000000e+00
   0.0000000e+00  -1.0000000e+00
   5.0000000e-01  -1.0000000e+00
   1.0000000e+00  -1.0000000e+00
   0.0000000e+00  -5.0000000e-01
   5.0000000e-01  -5.0000000e-01
   1.0000000e+00  -5.0000000e-01
   0.0000000e+00  -5.0000000e-01
   5.0000000e-01  -5.0000000e-01
   1.0000000e+00  -5.0000000e-01
   0.0000000e+00  -5.0000000e-01
   5.0000000e-01  -5.0000000e-01
   1.0000000e+00  -5.0000000e-01
   0.0000000e+00   0.0000000e+00
   5.0000000e-01   0.0000000e+00
   1.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   5.0000000e-01   0.0000000e+00
   1.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   5.0000000e-01   0.0000000e+00
   1.0000000e+00   0.0000000e+00
   0.0000000e+00   5.0000000e-01
   5.0000000e-01   5.0000000e-01
   1.0000000e+00   5.0000000e-01
   0.0000000e+00   5.0000000e-01
   5.0000000e-01   5.0000000e-01
   1.0000000e+00   5.0000000e-01
   0.0000000e+00   5.0000000e-01
   5.0000000e-01   5.0000000e-01
   1.0000000e+00   5.0000000e-01
   0.0000000e+00   1.0000000e+00
   5.0000000e-01   1.0000000e+00
   1.0000000e+00   1.0000000e+00
   0.0000000e+00   1.0000000e+00
   5.0000000e-01   1.0000000e+00
   1.0000000e+00   1.0000000e+00
   0.0000000e+00   1.0000000e+00
   5.0000000e-01   1.0000000e+00
   1.0000000e+00   1.0000000e+00
   0.0000000e+00  -1.0000000e+00
   5.0000000e-01  -1.0000000e+00
   1.0000000e+00  -1.0000000e+00
   0.0000000e+00  -1.0000000e+00
   5.0000000e-01  -1.0000000e+00
   1.0000000e+00  -1.0000000e+00
   0.0000000e+00  -1.0000000e+00
   5.0000000e-01  -1.0000000e+00
   1.0000000e+00  -1.0000000e+00
   0.0000000e+00  -5.0000000e-01
   5.0000000e-01  -5.0000000e-01
   1.0000000e+00  -5.0000000e-01
   0.0000000e+00  -5.0000000e-01
   5.0000000e-01  -5.0000000e-01
   1.0000000e+00  -5.0000000e-01
   0.0000000e+00  -5.0000000e-01
   5.0000000e-01  -5.0000000e-01
   1.0000000e+00  -5.0000000e-01
   0.0000000e+00   0.0000000e+00
   5.0000000e-01   0.0000000e+00
   1.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   5.0000000e-01   0.0000000e+00
   1.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   5.0000000e-01   0.0000000e+00
   1.0000000e+00   0.0000000e+00
   0.0000000e+00   5.0000000e-01
   5.0000000e-01   5.0000000e-01
   1.0000000e+00   5.0000000e-01
   0.0000000e+00   5.0000000e-01
   5.0000000e-01   5.0000000e-01
   1.0000000e+00   5.0000000e-01
   0.0000000e+00   5.0000000e-01
   5.0000000e-01   5.0000000e-01
   1.0000000e+00   5.0000000e-01
   0.0000000e+00   1.0000000e+00
   5.0000000e-01   1.0000000e+00
   1.0000000e+00   1.0000000e+00
   0.0000000e+00   1.0000000e+00
   5.0000000e-01   1.0000000e+00
   1.0000000e+00   1.0000000e+00
   0.0000000e+00   1.0000000e+00
   5.0000000e-01   1.0000000e+00
   1.0000000e+00   1.0000000e+00


==> data/var_gains.dat <==
   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00   2.2515960e+01
   4.9979169e-02   9.9875026e-01  -3.6469514e-03   1.4190868e-03   2.2514378e+01
   9.9833417e-02   9.9500417e-01   1.4650034e-03   1.9801705e-01   2.2510324e+01
   1.4943813e-01   9.8877108e-01   1.5651486e-02   3.6478526e-01   2.2517931e+01
   1.9866933e-01   9.8006658e-01   3.7487828e-02   5.0453755e-01   2.2557921e+01
   2.4740396e-01   9.6891242e-01   6.5712075e-02   6.2068764e-01   2.2636076e+01
   2.9552021e-01   9.5533649e-01   9.9204960e-02   7.1557549e-01   2.2736296e+01
   3.4289781e-01   9.3937271e-01   1.3695521e-01   7.9143633e-01   2.2830676e+01
   3.8941834e-01   9.2106099e-01   1.7805118e-01   8.4971123e-01   2.2893343e+01
   4.3496553e-01   9.0044710e-01   2.2166411e-01   8.9223946e-01   2.2908752e+01
   4.7942554e-01   8.7758256e-01   2.6704839e-01   9.2089387e-01   2.2874161e+01
   5.2268723e-01   8.5252452e-01   3.1354393e-01   9.3698776e-01   2.2798747e+01
   5.6464247e-01   8.2533561e-01   3.6056448e-01   9.4212977e-01   2.2701121e+01
   6.0518641e-01   7.9608380e-01   4.0759690e-01   9.3767629e-01   2.2605550e+01
   6.4421769e-01   7.6484219e-01   4.5419310e-01   9.2487013e-01   2.2536467e+01
   6.8163876e-01   7.3168887e-01   4.9996277e-01   9.0481643e-01   2.2511242e+01
   7.1735609e-01   6.9670671e-01   5.4456690e-01   8.7840714e-01   2.2533940e+01
   7.5128041e-01   6.5998315e-01   5.8771030e-01   8.4646592e-01   2.2594807e+01
   7.8332691e-01   6.2160997e-01   6.2913670e-01   8.0978651e-01   2.2676130e+01
   8.1341550e-01   5.8168309e-01   6.6862542e-01   7.6910876e-01   2.2759528e+01
   8.4147098e-01   5.4030231e-01   7.0598938e-01   7.2499560e-01   2.2830519e+01
   8.6742323e-01   4.9757105e-01   7.4107107e-01   6.7793284e-01   2.2880068e+01
   8.9120736e-01   4.5359612e-01   7.7373853e-01   6.2842530e-01   2.2904410e+01
   9.1276394e-01   4.0848744e-01   8.0388268e-01   5.7693285e-01   2.2904199e+01
   9.3203909e-01   3.6235775e-01   8.3141362e-01   5.2393378e-01   2.2883453e+01
   9.4898462e-01   3.1532236e-01   8.5625967e-01   4.6969875e-01   2.2848463e+01
   9.6355819e-01   2.6749883e-01   8.7836367e-01   4.1442293e-01   2.2806759e+01
   9.7572336e-01   2.1900669e-01   8.9768028e-01   3.5827898e-01   2.2766135e+01
   9.8544973e-01   1.6996714e-01   9.1417395e-01   3.0144510e-01   2.2733813e+01
   9.9271299e-01   1.2050277e-01   9.2781738e-01   2.4411488e-01   2.2715846e+01
   9.9749499e-01   7.0737202e-02   9.3858966e-01   1.8657935e-01   2.2716865e+01
   9.9978376e-01   2.0794828e-02   9.4647849e-01   1.2888072e-01   2.2740221e+01
   9.9957360e-01  -2.9199522e-02   9.5147736e-01   7.1071758e-02   2.2788459e+01
   9.9686503e-01  -7.9120889e-02   9.5358484e-01   1.3252732e-02   2.2863876e+01
   9.9166481e-01  -1.2884449e-01   9.5280441e-01  -4.4444069e-02   2.2968896e+01
   9.8398595e-01  -1.7824606e-01   9.4914468e-01  -1.0189432e-01   2.3106083e+01
   9.7384763e-01  -2.2720209e-01   9.4261945e-01  -1.5898180e-01   2.3277812e+01
   9.6127520e-01  -2.7559025e-01   9.3324986e-01  -2.1578413e-01   2.3485735e+01
   9.4630009e-01  -3.2328957e-01   9.2105635e-01  -2.7177753e-01   2.3730240e+01
   9.2895972e-01  -3.7018083e-01   9.0607594e-01  -3.2742004e-01   2.4010283e+01
   9.0929743e-01  -4.1614684e-01   8.8833792e-01  -3.8187440e-01   2.4323225e+01
   8.8736237e-01  -4.6107269e-01   8.6789471e-01  -4.3571538e-01   2.4665482e+01
   8.6320937e-01  -5.0484610e-01   8.4479153e-01  -4.8825162e-01   2.5032640e+01
   8.3689879e-01  -5.4735767e-01   8.1908959e-01  -5.3947069e-01   2.5420348e+01
   8.0849640e-01  -5.8850112e-01   7.9086018e-01  -5.8946711e-01   2.5824813e+01
   7.7807320e-01  -6.2817362e-01   7.6017575e-01  -6.3776396e-01   2.6242958e+01
   7.4570521e-01  -6.6627602e-01   7.2712051e-01  -6.8411119e-01   2.6672895e+01
   7.1147335e-01  -7.0271308e-01   6.9179201e-01  -7.2854449e-01   2.7114036e+01
   6.7546318e-01  -7.3739372e-01   6.5429436e-01  -7.7089011e-01   2.7566613e+01
   6.3776470e-01  -7.7023125e-01   6.1474011e-01  -8.1090353e-01   2.8031197e+01
   5.9847214e-01  -8.0114362e-01   5.7325121e-01  -8.4834589e-01   2.8508003e+01
   5.5768372e-01  -8.3005354e-01   5.2995909e-01  -8.8301364e-01   2.8996096e+01
   5.1550137e-01  -8.5688875e-01   4.8500433e-01  -9.1477071e-01   2.9492656e+01
   4.7203054e-01  -8.8158220e-01   4.3853482e-01  -9.4352200e-01   2.9992444e+01
   4.2737988e-01  -9.0407214e-01   3.9070327e-01  -9.6919300e-01   3.0487634e+01
   3.8166099e-01  -9.2430238e-01   3.4166514e-01  -9.9175438e-01   3.0968161e+01
   3.3498815e-01  -9.4222234e-01   2.9157591e-01  -1.0112298e+00   3.1422568e+01
   2.8747801e-01  -9.5778724e-01   2.4058857e-01  -1.0276933e+00   3.1839339e+01
   2.3924933e-01  -9.7095817e-01   1.8885129e-01  -1.0412562e+00   3.2208744e+01
   1.9042265e-01  -9.8170220e-01   1.3650621e-01  -1.0520449e+00   3.2525213e+01
   1.4112001e-01  -9.8999250e-01   8.3689348e-02  -1.0601688e+00   3.2790323e+01
   9.1464642e-02  -9.9580832e-01   3.0532398e-02  -1.0656807e+00   3.3016424e+01
   4.1580662e-02  -9.9913515e-01  -2.2833492e-02  -1.0685301e+00   3.3230714e+01
  -8.4072474e-03  -9.9996466e-01  -7.6271618e-02  -1.0685182e+00   3.3478877e+01
  -5.8374143e-02  -9.9829478e-01  -1.2963119e-01  -1.0652955e+00   3.3826329e+01
  -1.0819513e-01  -9.9412968e-01  -1.8273920e-01  -1.0583511e+00   3.4354004e+01
  -1.5774569e-01  -9.8747977e-01  -2.3539436e-01  -1.0470823e+00   3.5146937e+01
  -2.0690197e-01  -9.7836168e-01  -2.8736621e-01  -1.0309705e+00   3.6278253e+01
  -2.5554110e-01  -9.6679819e-01  -3.3840387e-01  -1.0097128e+00   3.7795390e+01
  -3.0354151e-01  -9.5281821e-01  -3.8825079e-01  -9.8335508e-01   3.9714629e+01
  -3.5078323e-01  -9.3645669e-01  -4.3666315e-01  -9.5237855e-01   4.2024262e+01
  -3.9714817e-01  -9.1775451e-01  -4.8342867e-01  -9.1762277e-01   4.4692322e+01
  -4.4252044e-01  -8.9675842e-01  -5.2838152e-01  -8.8012535e-01   4.7674928e+01
  -4.8678665e-01  -8.7352090e-01  -5.7141076e-01  -8.4092491e-01   5.0923180e+01
  -5.2983614e-01  -8.4810003e-01  -6.1245851e-01  -8.0099559e-01   5.4387949e+01
  -5.7156132e-01  -8.2055936e-01  -6.5151257e-01  -7.6114863e-01   5.8022761e+01
  -6.1185789e-01  -7.9096771e-01  -6.8859051e-01  -7.2212327e-01   6.1784743e+01
  -6.5062514e-01  -7.5939906e-01  -7.2373828e-01  -6.8409586e-01   6.5635692e+01
  -6.8776616e-01  -7.2593230e-01  -7.5701177e-01  -6.4694852e-01   6.9541138e+01
  -7.2318812e-01  -6.9065110e-01  -7.8845334e-01  -6.1074266e-01   7.3467857e+01
  -7.5680250e-01  -6.5364362e-01  -8.1809844e-01  -5.7522962e-01   7.7383956e+01
  -7.8852525e-01  -6.1500238e-01  -8.4597541e-01  -5.3988756e-01   8.1258543e+01
  -8.1827711e-01  -5.7482395e-01  -8.7208817e-01  -5.0447015e-01   8.5059150e+01
  -8.4598370e-01  -5.3320876e-01  -8.9641861e-01  -4.6871621e-01   8.8751383e+01
  -8.7157577e-01  -4.9026082e-01  -9.1894377e-01  -4.3215998e-01   9.2301019e+01
  -8.9498936e-01  -4.4608749e-01  -9.3962656e-01  -3.9476545e-01   9.5672653e+01
  -9.1616594e-01  -4.0079917e-01  -9.5840844e-01  -3.5653977e-01   9.8828438e+01
  -9.3505258e-01  -3.5450907e-01  -9.7524022e-01  -3.1625209e-01   1.0173319e+02
  -9.5160207e-01  -3.0733287e-01  -9.9005534e-01  -2.7592142e-01   1.0435001e+02
  -9.6577306e-01  -2.5938850e-01  -1.0027884e+00  -2.3357278e-01   1.0664404e+02
  -9.7753012e-01  -2.1079580e-01  -1.0133749e+00  -1.8974133e-01   1.0858248e+02
  -9.8684386e-01  -1.6167622e-01  -1.0217559e+00  -1.4506242e-01   1.1013602e+02
  -9.9369100e-01  -1.1215253e-01  -1.0278711e+00  -9.9269805e-02   1.1127813e+02
  -9.9805444e-01  -6.2348515e-02  -1.0316708e+00  -5.2527286e-02   1.1198761e+02
  -9.9992326e-01  -1.2388663e-02  -1.0331122e+00  -4.9930864e-03   1.1224844e+02
  -9.9929279e-01   3.7602153e-02  -1.0321606e+00   4.3149197e-02   1.1205033e+02
  -9.9616461e-01   8.7498983e-02  -1.0287902e+00   9.1706468e-02   1.1138913e+02
  -9.9054654e-01   1.3717711e-01  -1.0229858e+00   1.4046900e-01   1.1026730e+02
  -9.8245261e-01   1.8651237e-01  -1.0147420e+00   1.8927045e-01   1.0869371e+02
  -9.7190307e-01   2.3538144e-01  -1.0040633e+00   2.3791239e-01   1.0668355e+02
  -9.5892427e-01   2.8366219e-01  -9.9096306e-01   2.8613531e-01   1.0425801e+02
  -9.4354867e-01   3.3123392e-01  -9.7546449e-01   3.3367152e-01   1.0144399e+02
  -9.2581468e-01   3.7797774e-01  -9.5760085e-01   3.8062944e-01   9.8273836e+01
  -9.0576664e-01   4.2377682e-01  -9.3741329e-01   4.2669376e-01   9.4784415e+01
  -8.8345466e-01   4.6851667e-01  -9.1495248e-01   4.7157640e-01   9.1016800e+01
  -8.5893449e-01   5.1208548e-01  -8.9027319e-01   5.1550506e-01   8.7014764e+01
  -8.3226744e-01   5.5437434e-01  -8.6343139e-01   5.5784047e-01   8.2823729e+01
  -8.0352016e-01   5.9527755e-01  -8.3450565e-01   5.9890234e-01   7.8493410e+01
  -7.7276449e-01   6.3469288e-01  -8.0356417e-01   6.3834487e-01   7.4071913e+01
  -7.4007731e-01   6.7252180e-01  -7.7069154e-01   6.7635542e-01   6.9609115e+01
  -7.0554033e-01   7.0866977e-01  -7.3596426e-01   7.1256234e-01   6.5152438e+01
  -6.6923986e-01   7.4304644e-01  -6.9946712e-01   7.4679824e-01   6.0748532e+01
  -6.3126664e-01   7.7556588e-01  -6.6129967e-01   7.7949496e-01   5.6443130e+01
  -5.9171558e-01   8.0614681e-01  -6.2154700e-01   8.1023710e-01   5.2276949e+01
  -5.5068554e-01   8.3471278e-01  -5.8030533e-01   8.3905101e-01   4.8288159e+01
  -5.0827908e-01   8.6119242e-01  -5.3767268e-01   8.6595666e-01   4.4510688e+01
  -4.6460218e-01   8.8551952e-01  -4.9374693e-01   8.9086229e-01   4.0973613e+01
  -4.1976402e-01   9.0763328e-01  -4.4862808e-01   9.1368896e-01   3.7701079e+01
  -3.7387666e-01   9.2747843e-01  -4.0241944e-01   9.3442910e-01   3.4712232e+01
  -3.2705481e-01   9.4500537e-01  -3.5522610e-01   9.5305587e-01   3.2021279e+01
  -2.7941550e-01   9.6017029e-01  -3.0715508e-01   9.6951390e-01   2.9638207e+01
  -2.3107779e-01   9.7293528e-01  -2.5831612e-01   9.8374082e-01   2.7570399e+01
  -1.8216250e-01   9.8326844e-01  -2.0882209e-01   9.9567310e-01   2.5825788e+01
  -1.3279191e-01   9.9114394e-01  -1.5878939e-01   1.0052424e+00   2.4418788e+01
  -8.3089403e-02   9.9654210e-01  -1.0833819e-01   1.0123762e+00   2.3379236e+01
  -3.3179217e-02   9.9944942e-01  -5.7592632e-02   1.0170007e+00   2.2751611e+01
   1.6813900e-02   9.9985864e-01  -6.6807826e-03   1.0190329e+00   2.2535502e+01
   6.6764992e-02   9.9776873e-01   4.4265333e-02   1.0183555e+00   2.2593740e+01
   1.1654920e-01   9.9318492e-01   9.5108427e-02   1.0148779e+00   2.2737923e+01
   1.6604211e-01   9.8611866e-01   1.4570708e-01   1.0085560e+00   2.2857161e+01
   2.1511999e-01   9.7658763e-01   1.9591838e-01   9.9937004e-01   2.2912372e+01
   2.6366018e-01   9.6461563e-01   2.4559956e-01   9.8734143e-01   2.2900707e+01
   3.1154136e-01   9.5023259e-01   2.9460967e-01   9.7252680e-01   2.2836201e+01
   3.5864385e-01   9.3347447e-01   3.4281091e-01   9.5500944e-01   2.2740970e+01
   4.0484992e-01   9.1438315e-01   3.9006972e-01   9.3488832e-01   2.2640411e+01
   4.5004407e-01   8.9300634e-01   4.3625766e-01   9.1226610e-01   2.2559046e+01
   4.9411335e-01   8.6939749e-01   4.8125196e-01   8.8724332e-01   2.2515556e+01
   5.3694760e-01   8.4361560e-01   5.2493585e-01   8.5992229e-01   2.2517845e+01
   5.7843976e-01   8.1572510e-01   5.6719854e-01   8.3042716e-01   2.2561325e+01
   6.1848613e-01   7.8579572e-01   6.0793533e-01   7.9890306e-01   2.2632336e+01
   6.5698660e-01   7.5390225e-01   6.4704807e-01   7.6548994e-01   2.2714149e+01
   6.9384494e-01   7.2012443e-01   6.8444499e-01   7.3031926e-01   2.2791701e+01
   7.2896904e-01   6.8454667e-01   7.2004059e-01   6.9350607e-01   2.2853830e+01
   7.6227109e-01   6.4725789e-01   7.5375573e-01   6.5511366e-01   2.2893732e+01
   7.9366786e-01   6.0835131e-01   7.8551687e-01   6.1519029e-01   2.2908607e+01
   8.2308088e-01   5.6792417e-01   8.1525399e-01   5.7392257e-01   2.2899030e+01
   8.5043662e-01   5.2607752e-01   8.4290143e-01   5.3157615e-01   2.2868253e+01
   8.7566671e-01   4.8291594e-01   8.6839964e-01   4.8832137e-01   2.2821465e+01
   8.9870810e-01   4.3854733e-01   8.9170113e-01   4.4363990e-01   2.2764985e+01
   9.1950318e-01   3.9308257e-01   9.1275099e-01   3.9812683e-01   2.2705520e+01
   9.3799998e-01   3.4663532e-01   9.3150385e-01   3.5193238e-01   2.2649238e+01
   9.5415227e-01   2.9932165e-01   9.4792434e-01   3.0461952e-01   2.2600928e+01
   9.6791967e-01   2.5125984e-01   9.6196902e-01   2.5704453e-01   2.2563516e+01
   9.7926778e-01   2.0257001e-01   9.7361186e-01   2.0866300e-01   2.2537717e+01
   9.8816823e-01   1.5337386e-01   9.8282302e-01   1.5977611e-01   2.2522522e+01
   9.9459878e-01   1.0379436e-01   9.8957935e-01   1.1039167e-01   2.2515949e+01
   9.9854335e-01   5.3955421e-02   9.9385990e-01   6.0719867e-02   2.2516154e+01
   9.9999207e-01   3.9816235e-03   9.9564911e-01   1.0797544e-02   2.2522446e+01
   9.9894134e-01  -4.6002126e-02   9.9493549e-01  -3.9365182e-02   2.2536073e+01
   9.9539378e-01  -9.5870893e-02   9.9171050e-01  -8.9652734e-02   2.2560568e+01
   9.8935825e-01  -1.4550003e-01   9.8596956e-01  -1.3995991e-01   2.2601561e+01
   9.8084984e-01  -1.9476550e-01   9.7771237e-01  -1.9021973e-01   2.2665997e+01
   9.6988981e-01  -2.4354415e-01   9.6694334e-01  -2.4042914e-01   2.2760865e+01
   9.5650557e-01  -2.9171407e-01   9.5367087e-01  -2.9053617e-01   2.2891753e+01
   9.4073056e-01  -3.3915486e-01   9.3790412e-01  -3.4007501e-01   2.3061711e+01
   9.2260421e-01  -3.8574794e-01   9.1966451e-01  -3.8933527e-01   2.3270788e+01
   9.0217183e-01  -4.3137684e-01   8.9897546e-01  -4.3820554e-01   2.3516411e+01
   8.7948450e-01  -4.7592754e-01   8.7586181e-01  -4.8614788e-01   2.3794197e+01
   8.5459891e-01  -5.1928865e-01   8.5036565e-01  -5.3361582e-01   2.4099103e+01
   8.2757727e-01  -5.6135182e-01   8.2252333e-01  -5.7989559e-01   2.4426205e+01
   7.9848711e-01  -6.0201190e-01   7.9238917e-01  -6.2518981e-01   2.4771667e+01
   7.6740116e-01  -6.4116727e-01   7.6002230e-01  -6.6939956e-01   2.5133090e+01
   7.3439710e-01  -6.7872005e-01   7.2548346e-01  -7.1187686e-01   2.5509513e+01
   6.9955743e-01  -7.1457638e-01   6.8885407e-01  -7.5287863e-01   2.5901717e+01
   6.6296923e-01  -7.4864665e-01   6.5021969e-01  -7.9221351e-01   2.6311357e+01
   6.2472395e-01  -7.8084568e-01   6.0967284e-01  -8.2946649e-01   2.6740155e+01
   5.8491719e-01  -8.1109301e-01   5.6731830e-01  -8.6437360e-01   2.7189088e+01
   5.4364844e-01  -8.3931303e-01   5.2327423e-01  -8.9688009e-01   2.7657447e+01
   5.0102086e-01  -8.6543521e-01   4.7766700e-01  -9.2682965e-01   2.8141854e+01
   4.5714098e-01  -8.8939425e-01   4.3063087e-01  -9.5405019e-01   2.8635845e+01
   4.1211849e-01  -9.1113026e-01   3.8230679e-01  -9.7840574e-01   2.9129989e+01
   3.6606591e-01  -9.3058893e-01   3.3284016e-01  -9.9981879e-01   2.9612522e+01
   3.1909836e-01  -9.4772160e-01   2.8237810e-01  -1.0182752e+00   3.0070504e+01
   2.7133323e-01  -9.6248547e-01   2.3106665e-01  -1.0338169e+00   3.0491457e+01
   2.2288991e-01  -9.7484362e-01   1.7904853e-01  -1.0465293e+00   3.0865503e+01
   1.7388949e-01  -9.8476517e-01   1.2646194e-01  -1.0565271e+00   3.1188078e+01
   1.2445442e-01  -9.9222533e-01   7.3440268e-02  -1.0639016e+00   3.1463293e+01
   7.4708290e-02  -9.9720543e-01   2.0114047e-02  -1.0686818e+00   3.1707988e+01
   2.4775425e-02  -9.9969304e-01  -3.3384943e-02  -1.0707867e+00   3.1956064e+01
  -2.5219365e-02  -9.9968194e-01  -8.6917212e-02  -1.0699784e+00   3.2261685e+01
  -7.5151120e-02  -9.9717216e-01  -1.4032735e-01  -1.0658389e+00   3.2698579e+01
  -1.2489504e-01  -9.9216996e-01  -1.9343580e-01  -1.0578082e+00   3.3352278e+01
  -1.7432678e-01  -9.8468786e-01  -2.4603359e-01  -1.0453240e+00   3.4305203e+01
  -2.2332280e-01  -9.7474454e-01  -2.9788582e-01  -1.0279214e+00   3.5620139e+01
  -2.7176063e-01  -9.6236488e-01  -3.4874124e-01  -1.0054182e+00   3.7330166e+01
  -3.1951919e-01  -9.4757980e-01  -3.9834816e-01  -9.7803236e-01   3.9438203e+01
  -3.6647913e-01  -9.3042627e-01  -4.4647396e-01  -9.4632603e-01   4.1923273e+01
  -4.1252306e-01  -9.1094716e-01  -4.9292191e-01  -9.1112510e-01   4.4748778e+01
  -4.5753589e-01  -8.8919115e-01  -5.3754220e-01  -8.7342861e-01   4.7869765e+01
  -5.0140513e-01  -8.6521263e-01  -5.8023706e-01  -8.3426282e-01   5.1238334e+01
  -5.4402111e-01  -8.3907153e-01  -6.2095892e-01  -7.9454532e-01   5.4807307e+01
  -5.8527732e-01  -8.1083318e-01  -6.5969966e-01  -7.5509585e-01   5.8532169e+01
  -6.2507065e-01  -7.8056818e-01  -6.9648226e-01  -7.1643607e-01   6.2372132e+01
  -6.6330162e-01  -7.4835216e-01  -7.3135216e-01  -6.7860800e-01   6.6290502e+01
  -6.9987469e-01  -7.1426565e-01  -7.6435601e-01  -6.4158768e-01   7.0253142e+01
  -7.3469843e-01  -6.7839385e-01  -7.9552927e-01  -6.0537273e-01   7.4226893e+01
  -7.6768581e-01  -6.4082642e-01  -8.2490099e-01  -5.6963102e-01   7.8179654e+01
  -7.9875437e-01  -6.0165725e-01  -8.5248880e-01  -5.3389835e-01   8.2079518e+01
  -8.2782647e-01  -5.6098426e-01  -8.7828861e-01  -4.9792669e-01   8.5893030e+01
  -8.5482943e-01  -5.1890909e-01  -9.0227616e-01  -4.6149279e-01   8.9584861e+01
  -8.7969576e-01  -4.7553693e-01  -9.2442015e-01  -4.2417338e-01   9.3119460e+01
  -9.0236331e-01  -4.3097617e-01  -9.4468082e-01  -3.8583948e-01   9.6460908e+01
  -9.2277542e-01  -3.8533819e-01  -9.6299875e-01  -3.4679014e-01   9.9571141e+01
  -9.4088108e-01  -3.3873707e-01  -9.7931644e-01  -3.0577625e-01   1.0241363e+02
  -9.5663502e-01  -2.9128928e-01  -9.9357961e-01  -2.6416086e-01   1.0495383e+02
  -9.6999787e-01  -2.4311342e-01  -1.0057138e+00  -2.2112887e-01   1.0715559e+02
  -9.8093623e-01  -1.9432991e-01  -1.0156574e+00  -1.7676748e-01   1.0898714e+02
  -9.8942276e-01  -1.4506067e-01  -1.0233633e+00  -1.3120857e-01   1.1042223e+02
  -9.9543625e-01  -9.5428851e-02  -1.0287689e+00  -8.4759671e-02   1.1143488e+02
  -9.9896167e-01  -4.5558513e-02  -1.0318304e+00  -3.7498314e-02   1.1200620e+02
  -9.9999021e-01   4.4256980e-03  -1.0325101e+00   1.0442487e-02   1.1212254e+02
  -9.9851929e-01   5.4398847e-02  -1.0307783e+00   5.8895678e-02   1.1177611e+02
  -9.9455259e-01   1.0423603e-01  -1.0266144e+00   1.0764882e-01   1.1096532e+02
  -9.8810003e-01   1.5381267e-01  -1.0200085e+00   1.5652239e-01   1.0969520e+02
  -9.7917773e-01   2.0300486e-01  -1.0109596e+00   2.0533782e-01   1.0797707e+02
  -9.6780800e-01   2.5168965e-01  -9.9947705e-01   2.5392871e-01   1.0582851e+02
  -9.5401925e-01   2.9974534e-01  -9.8557857e-01   3.0203942e-01   1.0327290e+02
  -9.3784595e-01   3.4705183e-01  -9.6929091e-01   3.4935791e-01   1.0033905e+02
  -9.1932853e-01   3.9349087e-01  -9.5065057e-01   3.9599941e-01   9.7060991e+01
  -8.9851326e-01   4.3894638e-01  -9.2970331e-01   4.4171811e-01   9.3477305e+01
  -8.7545217e-01   4.8330476e-01  -9.0650030e-01   4.8622866e-01   8.9629860e+01
  -8.5020292e-01   5.2645513e-01  -8.8109864e-01   5.2962696e-01   8.5563338e+01
  -8.2282859e-01   5.6828963e-01  -8.5356314e-01   5.7155804e-01   8.1324834e+01
  -7.9339763e-01   6.0870371e-01  -8.2396526e-01   6.1205510e-01   7.6962974e+01
  -7.6198358e-01   6.4759634e-01  -7.9237969e-01   6.5092853e-01   7.2526678e+01
  -7.2866498e-01   6.8487032e-01  -7.5889309e-01   6.8841568e-01   6.8065653e+01
  -6.9352508e-01   7.2043248e-01  -7.2357868e-01   7.2393393e-01   6.3626265e+01
  -6.5665174e-01   7.5419393e-01  -6.8652813e-01   7.5760390e-01   5.9255174e+01
  -6.1813711e-01   7.8607030e-01  -6.4783709e-01   7.8962940e-01   5.4996533e+01
  -5.7807746e-01   8.1598189e-01  -6.0759365e-01   8.1971229e-01   5.0890156e+01
  -5.3657292e-01   8.4385396e-01  -5.6589445e-01   8.4787345e-01   4.6972791e+01
  -4.9372722e-01   8.6961683e-01  -5.2283756e-01   8.7410717e-01   4.3276759e+01
  -4.4964746e-01   8.9320611e-01  -4.7852126e-01   8.9831858e-01   3.9829465e+01
  -4.0444382e-01   9.1456284e-01  -4.3304646e-01   9.2044951e-01   3.6653352e+01
  -3.5822928e-01   9.3363364e-01  -3.8651695e-01   9.4048721e-01   3.3765859e+01
  -3.1111935e-01   9.5037085e-01  -3.3903829e-01   9.5839543e-01   3.1179663e+01
  -2.6323179e-01   9.6473262e-01  -2.9071828e-01   9.7411665e-01   2.8903652e+01
  -2.1468629e-01   9.7668306e-01  -2.4166753e-01   9.8758850e-01   2.6944958e+01
  -1.6560418e-01   9.8619230e-01  -1.9199997e-01   9.9874589e-01   2.5312876e+01
  -1.1610814e-01   9.9323658e-01  -1.4183310e-01   1.0075189e+00   2.4025981e+01
  -6.6321897e-02   9.9779828e-01  -9.1288305e-02   1.0138347e+00   2.3120642e+01
  -1.6369883e-02   9.9986600e-01  -4.0490906e-02   1.0176179e+00   2.2637386e+01
   3.3623047e-02   9.9943459e-01   1.0429901e-02   1.0187760e+00   2.2535177e+01
   8.3531937e-02   9.9650510e-01   6.1340700e-02   1.0171845e+00   2.2640379e+01
   1.3323204e-01   9.9108487e-01   1.1210240e-01   1.0127837e+00   2.2783989e+01
   1.8259913e-01   9.8318745e-01   1.6257307e-01   1.0055268e+00   2.2883653e+01
   2.3150983e-01   9.7283257e-01   2.1260963e-01   9.9540724e-01   2.2915633e+01
   2.7984186e-01   9.6004611e-01   2.6206974e-01   9.8245838e-01   2.2884171e+01
   3.2747444e-01   9.4486004e-01   3.1081330e-01   9.6674682e-01   2.2806672e+01
   3.7428850e-01   9.2731231e-01   3.5870373e-01   9.4836299e-01   2.2706784e+01
   4.2016704e-01   9.0744678e-01   4.0560902e-01   9.2740916e-01   2.2610081e+01
   4.6499537e-01   8.8531311e-01   4.5140249e-01   9.0398847e-01   2.2539717e+01
   5.0866146e-01   8.6096662e-01   4.9596327e-01   8.7820226e-01   2.2511237e+01
   5.5105617e-01   8.3446815e-01   5.3917660e-01   8.5015562e-01   2.2528310e+01
   5.9207351e-01   8.0588396e-01   5.8093364e-01   8.1997981e-01   2.2582734e+01
   6.3161099e-01   7.7528547e-01   6.2113184e-01   7.8782002e-01   2.2659168e+01
   6.6956976e-01   7.4274917e-01   6.5967512e-01   7.5381441e-01   2.2741049e+01
   7.0585496e-01   7.0835639e-01   6.9647377e-01   7.1809055e-01   2.2814481e+01
   7.4037589e-01   6.7219308e-01   7.3144433e-01   6.8075208e-01   2.2869762e+01
   7.7304626e-01   6.3434965e-01   7.6450972e-01   6.4184186e-01   2.2901482e+01
   8.0378443e-01   5.9492066e-01   7.9559756e-01   6.0144994e-01   2.2908039e+01
   8.3251355e-01   5.5400469e-01   8.2463920e-01   5.5979529e-01   2.2890977e+01
   8.5916181e-01   5.1170399e-01   8.5157059e-01   5.1714759e-01   2.2854273e+01
   8.8366263e-01   4.6812430e-01   8.7633558e-01   4.7351458e-01   2.2803579e+01
   9.0595474e-01   4.2337454e-01   8.9888800e-01   4.2837721e-01   2.2745412e+01
   9.2598244e-01   3.7756657e-01   9.1917000e-01   3.8277706e-01   2.2686420e+01
   9.4369567e-01   3.3081488e-01   9.3714554e-01   3.3607698e-01   2.2632355e+01
   9.5905015e-01   2.8323632e-01   9.5277105e-01   2.8883215e-01   2.2587466e+01
   9.7200750e-01   2.3494982e-01   9.6601503e-01   2.4078520e-01   2.2553898e+01
   9.8253534e-01   1.8607607e-01   9.7684426e-01   1.9231624e-01   2.2531769e+01
   9.9060736e-01   1.3673722e-01   9.8523446e-01   1.4326515e-01   2.2519619e+01
   9.9620337e-01   8.7056600e-02   9.9116180e-01   9.3869253e-02   2.2515407e+01
   9.9930939e-01   3.7158385e-02   9.9460929e-01   4.4030833e-02   2.2517560e+01
   9.9991766e-01  -1.2832707e-02   9.9556084e-01  -6.0002221e-03   2.2525983e+01
   9.9802665e-01  -6.2791723e-02   9.9400627e-01  -5.6215078e-02   2.2542671e+01
   9.9364110e-01  -1.1259379e-01   9.8993877e-01  -1.0654787e-01   2.2571900e+01
   9.8677196e-01  -1.6211444e-01   9.8335497e-01  -1.5688157e-01   2.2619850e+01
   9.7743641e-01  -2.1122988e-01   9.7425548e-01  -2.0709526e-01   2.2693632e+01
   9.6565778e-01  -2.5981736e-01   9.6264572e-01  -2.5714523e-01   2.2799915e+01
   9.5146550e-01  -3.0775543e-01   9.4853699e-01  -3.0712503e-01   2.2943522e+01
   9.3489506e-01  -3.5492427e-01   9.3194160e-01  -3.5671790e-01   2.3126512e+01
   9.1598786e-01  -4.0120598e-01   9.1287726e-01  -4.0564609e-01   2.3347986e+01
   8.9479117e-01  -4.4648489e-01   8.9137570e-01  -4.5442972e-01   2.3604682e+01
   8.7135797e-01  -4.9064782e-01   8.6745886e-01  -5.0204725e-01   2.3891840e+01
   8.4574683e-01  -5.3358439e-01   8.4117473e-01  -5.4927915e-01   2.4204443e+01
   8.1802176e-01  -5.7518727e-01   8.1255890e-01  -5.9512897e-01   2.4537782e+01
   7.8825207e-01  -6.1535248e-01   7.8167190e-01  -6.4010073e-01   2.4888543e+01
   7.5651215e-01  -6.5397964e-01   7.4857201e-01  -6.8379140e-01   2.5254804e+01
   7.2288135e-01  -6.9097218e-01   7.1332535e-01  -7.2575103e-01   2.5636176e+01
   6.8744372e-01  -7.2623765e-01   6.7601612e-01  -7.6619753e-01   2.6033851e+01
   6.5028784e-01  -7.5968791e-01   6.3673242e-01  -8.0488016e-01   2.6449621e+01
   6.1150658e-01  -7.9123935e-01   5.9557030e-01  -8.4139535e-01   2.6885057e+01
   5.7119687e-01  -8.2081309e-01   5.5263853e-01  -8.7551520e-01   2.7340652e+01
   5.2945947e-01  -8.4833524e-01   5.0805840e-01  -9.0717170e-01   2.7814881e+01
   4.8639869e-01  -8.7373698e-01   4.6195920e-01  -9.3621041e-01   2.8303354e+01
   4.4212217e-01  -8.9695484e-01   4.1447773e-01  -9.6247384e-01   2.8798570e+01
   3.9674057e-01  -9.1793078e-01   3.6575673e-01  -9.8584587e-01   2.9290213e+01
   3.5036733e-01  -9.3661237e-01   3.1594247e-01  -1.0062700e+00   2.9765967e+01
   3.0311836e-01  -9.5295292e-01   2.6518199e-01  -1.0237512e+00   3.0212841e+01
   2.5511174e-01  -9.6691158e-01   2.1362041e-01  -1.0383462e+00   3.0618963e+01
   2.0646748e-01  -9.7845346e-01   1.6139887e-01  -1.0501453e+00   3.0975902e+01
   1.5730716e-01  -9.8754972e-01   1.0865385e-01  -1.0592582e+00   3.1281601e+01
   1.0775365e-01  -9.9417763e-01   5.5517522e-02  -1.0657631e+00   3.1543978e+01
   5.7930816e-02  -9.9832060e-01   2.1203003e-03  -1.0696592e+00   3.1785152e+01
   7.9631838e-03  -9.9996829e-01  -5.1404212e-02  -1.0708196e+00   3.2045619e+01
  -4.2024353e-02  -9.9911659e-01  -1.0491209e-01  -1.0689480e+00   3.2386511e+01
  -9.1906850e-02  -9.9576761e-01  -1.5824059e-01  -1.0635711e+00   3.2886807e+01
  -1.4155963e-01  -9.8992973e-01  -2.1120065e-01  -1.0541041e+00   3.3632892e+01
  -1.9085858e-01  -9.8161754e-01  -2.6357347e-01  -1.0400207e+00   3.4702245e+01
  -2.3968049e-01  -9.7085182e-01  -3.1511829e-01  -1.0208775e+00   3.6148248e+01
  -2.8790332e-01  -9.5765948e-01  -3.6557889e-01  -9.9676112e-01   3.7993474e+01
  -3.3540654e-01  -9.4207349e-01  -4.1471140e-01  -9.6784280e-01   4.0231858e+01
  -3.8207142e-01  -9.2413280e-01  -4.6229269e-01  -9.3482513e-01   4.2836288e+01
  -4.2778132e-01  -9.0388226e-01  -5.0813967e-01  -8.9866605e-01   4.5766621e+01
  -4.7242199e-01  -8.8137249e-01  -5.5212069e-01  -8.6034937e-01   4.8976430e+01
  -5.1588185e-01  -8.5665975e-01  -5.9415568e-01  -8.2086760e-01   5.2417759e+01
  -5.5805227e-01  -8.2980580e-01  -6.3420873e-01  -7.8122886e-01   5.6043984e+01
  -5.9882786e-01  -8.0087777e-01  -6.7228592e-01  -7.4205633e-01   5.9811931e+01
  -6.3810668e-01  -7.6994796e-01  -7.0842176e-01  -7.0360716e-01   6.3682479e+01
  -6.7579057e-01  -7.3709368e-01  -7.4266083e-01  -6.6600716e-01   6.7619732e+01
  -7.1178534e-01  -7.0239706e-01  -7.7504316e-01  -6.2936012e-01   7.1589603e+01
  -7.4600102e-01  -6.6594480e-01  -8.0560705e-01  -5.9337621e-01   7.5559836e+01
  -7.7835208e-01  -6.2782804e-01  -8.3438049e-01  -5.5761426e-01   7.9498821e+01
  -8.0875766e-01  -5.8814202e-01  -8.6136985e-01  -5.2182359e-01   8.3373722e+01
  -8.3714178e-01  -5.4698596e-01  -8.8656118e-01  -4.8576738e-01   8.7150041e+01
  -8.6343347e-01  -5.0446272e-01  -9.0993257e-01  -4.4902276e-01   9.0793025e+01
  -8.8756703e-01  -4.6067859e-01  -9.3145093e-01  -4.1138547e-01   9.4267182e+01
  -9.0948214e-01  -4.1574300e-01  -9.5106405e-01  -3.7298272e-01   9.7534965e+01
  -9.2912401e-01  -3.6976826e-01  -9.6871487e-01  -3.3302242e-01   1.0055908e+02
  -9.4644356e-01  -3.2286930e-01  -9.8435272e-01  -2.9185809e-01   1.0330458e+02
  -9.6139749e-01  -2.7516334e-01  -9.9790213e-01  -2.5002147e-01   1.0573384e+02
  -9.7394843e-01  -2.2676961e-01  -1.0093067e+00  -2.0631976e-01   1.0781457e+02
  -9.8406501e-01  -1.7780907e-01  -1.0185077e+00  -1.6143173e-01   1.0951647e+02
  -9.9172193e-01  -1.2840410e-01  -1.0254438e+00  -1.1566522e-01   1.1081163e+02
  -9.9690007e-01  -7.8678195e-02  -1.0300655e+00  -6.8961266e-02   1.1167768e+02
  -9.9958647e-01  -2.8755630e-02  -1.0323298e+00  -2.1445973e-02   1.1209724e+02
  -9.9977443e-01   2.1238808e-02  -1.0322013e+00   2.6695474e-02   1.1205850e+02
  -9.9746348e-01   7.1180161e-02  -1.0296532e+00   7.5281849e-02   1.1155573e+02
  -9.9265938e-01   1.2094360e-01  -1.0246687e+00   1.2410401e-01   1.1058958e+02
  -9.8537415e-01   1.7040474e-01  -1.0172408e+00   1.7299285e-01   1.0916722e+02
  -9.7562601e-01   2.1943996e-01  -1.0073720e+00   2.2176696e-01   1.0730208e+02
  -9.6343930e-01   2.6792670e-01  -9.9507424e-01   2.7019435e-01   1.0501367e+02
  -9.4884450e-01   3.1574375e-01  -9.8036810e-01   3.1798695e-01   1.0232723e+02
  -9.3187808e-01   3.6277162e-01  -9.6328436e-01   3.6510597e-01   9.9273523e+01
  -9.1258245e-01   4.0889274e-01  -9.4386262e-01   4.1156505e-01   9.5888162e+01
  -8.9100584e-01   4.5399184e-01  -9.2215235e-01   4.5674694e-01   9.2211204e+01
  -8.6720218e-01   4.9795620e-01  -8.9820214e-01   5.0102393e-01   8.8284781e+01
  -8.4123097e-01   5.4067593e-01  -8.7207423e-01   5.4385326e-01   8.4154893e+01
  -8.1315711e-01   5.8204425e-01  -8.4383807e-01   5.8537384e-01   7.9869600e+01
  -7.8305079e-01   6.2195777e-01  -8.1356237e-01   6.2530501e-01   7.5477113e+01
  -7.5098725e-01   6.6031671e-01  -7.8132633e-01   6.6362492e-01   7.1026812e+01
  -7.1704663e-01   6.9702520e-01  -7.4722009e-01   7.0068165e-01   6.6568385e+01
  -6.8131377e-01   7.3199150e-01  -7.1130848e-01   7.3542562e-01   6.2146489e+01
  -6.4387797e-01   7.6512820e-01  -6.7369726e-01   7.6861247e-01   5.7808639e+01
  -6.0483282e-01   7.9635247e-01  -6.3447299e-01   7.9995865e-01   5.3596787e+01
  -5.6427590e-01   8.2558628e-01  -5.9372872e-01   8.2937395e-01   4.9550034e+01
  -5.2230859e-01   8.5275655e-01  -5.5156205e-01   8.5689657e-01   4.5703734e+01
  -4.7903578e-01   8.7779538e-01  -5.0807070e-01   8.8246966e-01   4.2088544e+01
  -4.3456562e-01   9.0064017e-01  -4.6335330e-01   9.0598110e-01   3.8730178e+01
  -3.8900928e-01   9.2123384e-01  -4.1751212e-01   9.2740998e-01   3.5649421e+01
  -3.4248062e-01   9.3952489e-01  -3.7065158e-01   9.4674006e-01   3.2862051e+01
  -2.9509593e-01   9.5546763e-01  -3.2287784e-01   9.6392145e-01   3.0379314e+01
  -2.4697366e-01   9.6902219e-01  -2.7429958e-01   9.7889327e-01   2.8209212e+01
  -1.9823408e-01   9.8015471e-01  -2.2502851e-01   9.9159455e-01   2.6359035e+01
  -1.4899903e-01   9.8883734e-01  -1.7517976e-01   1.0019597e+00   2.4840220e+01
  -9.9391547e-02   9.9504840e-01  -1.2487210e-01   1.0099174e+00   2.3676593e+01
  -4.9535641e-02   9.9877236e-01  -7.4228232e-02   1.0153935e+00   2.2910137e+01
   4.4407845e-04   9.9999990e-01  -2.3374751e-02   1.0183078e+00   2.2567132e+01
   5.0422688e-02   9.9872797e-01   2.7557881e-02   1.0185525e+00   2.2557500e+01
   1.0027527e-01   9.9495973e-01   7.8434275e-02   1.0160212e+00   2.2690156e+01
   1.4987721e-01   9.8870462e-01   1.2911404e-01   1.0106633e+00   2.2824420e+01
   1.9910454e-01   9.7997826e-01   1.7945470e-01   1.0024425e+00   2.2902134e+01
   2.4783421e-01   9.6880246e-01   2.2931321e-01   9.9136595e-01   2.2911454e+01
   2.9594442e-01   9.5520516e-01   2.7854784e-01   9.7747909e-01   2.2862155e+01
   3.4331493e-01   9.3922035e-01   3.2701955e-01   9.6085758e-01   2.2774311e+01
   3.8982733e-01   9.2088797e-01   3.7459319e-01   9.4159741e-01   2.2672661e+01
   4.3536536e-01   9.0025385e-01   4.2113845e-01   9.1980246e-01   2.2582498e+01
   4.7981521e-01   8.7736957e-01   4.6653058e-01   8.9557499e-01   2.2525014e+01
   5.2306577e-01   8.5229232e-01   5.1065073e-01   8.6901700e-01   2.2512087e+01
   5.6500893e-01   8.2508479e-01   5.5338618e-01   8.4023864e-01   2.2543120e+01
   6.0553987e-01   7.9581497e-01   5.9463012e-01   8.0938017e-01   2.2606828e+01
   6.4455727e-01   7.6455603e-01   6.3428220e-01   7.7658493e-01   2.2686864e+01
   6.8196362e-01   7.3138610e-01   6.7224849e-01   7.4198799e-01   2.2767259e+01
   7.1766541e-01   6.9638808e-01   7.0844138e-01   7.0571145e-01   2.2835451e+01
   7.5157342e-01   6.5964945e-01   7.4277957e-01   6.6784157e-01   2.2883210e+01
   7.8360288e-01   6.2126205e-01   7.7518788e-01   6.2841312e-01   2.2906476e+01
   8.1367374e-01   5.8132181e-01   8.0559507e-01   5.8756775e-01   2.2904783e+01
   8.4171084e-01   5.3992857e-01   8.3393391e-01   5.4555298e-01   2.2880573e+01
   8.6764410e-01   4.9718579e-01   8.6014241e-01   5.0260904e-01   2.2838474e+01
   8.9140870e-01   4.5320031e-01   8.8416894e-01   4.5846774e-01   2.2784517e+01
   9.1294525e-01   4.0808206e-01   9.0596237e-01   4.1322293e-01   2.2725362e+01


==> data/var_gains_values.dat <==
   0.0000000e+00   1.1257980e+00
   5.0000000e-02   1.1257189e+00
   1.0000000e-01   1.1255162e+00
   1.5000000e-01   1.1258966e+00
   2.0000000e-01   1.1278960e+00
   2.5000000e-01   1.1318038e+00
   3.0000000e-01   1.1368148e+00
   3.5000000e-01   1.1415338e+00
   4.0000000e-01   1.1446672e+00
   4.5000000e-01   1.1454376e+00
   5.0000000e-01   1.1437080e+00
   5.5000000e-01   1.1399374e+00
   6.0000000e-01   1.1350561e+00
   6.5000000e-01   1.1302775e+00
   7.0000000e-01   1.1268233e+00
   7.5000000e-01   1.1255621e+00
   8.0000000e-01   1.1266970e+00
   8.5000000e-01   1.1297404e+00
   9.0000000e-01   1.1338065e+00
   9.5000000e-01   1.1379764e+00
   1.0000000e+00   1.1415260e+00
   1.0500000e+00   1.1440034e+00
   1.1000000e+00   1.1452205e+00
   1.1500000e+00   1.1452100e+00
   1.2000000e+00   1.1441726e+00
   1.2500000e+00   1.1424231e+00
   1.3000000e+00   1.1403379e+00
   1.3500000e+00   1.1383067e+00
   1.4000000e+00   1.1366907e+00
   1.4500000e+00   1.1357923e+00
   1.5000000e+00   1.1358433e+00
   1.5500000e+00   1.1370111e+00
   1.6000000e+00   1.1394229e+00
   1.6500000e+00   1.1431938e+00
   1.7000000e+00   1.1484448e+00
   1.7500000e+00   1.1553042e+00
   1.8000000e+00   1.1638906e+00
   1.8500000e+00   1.1742867e+00
   1.9000000e+00   1.1865120e+00
   1.9500000e+00   1.2005142e+00
   2.0000000e+00   1.2161612e+00
   2.0500000e+00   1.2332741e+00
   2.1000000e+00   1.2516320e+00
   2.1500000e+00   1.2710174e+00
   2.2000000e+00   1.2912407e+00
   2.2500000e+00   1.3121479e+00
   2.3000000e+00   1.3336448e+00
   2.3500000e+00   1.3557018e+00
   2.4000000e+00   1.3783307e+00
   2.4500000e+00   1.4015599e+00
   2.5000000e+00   1.4254002e+00
   2.5500000e+00   1.4498048e+00
   2.6000000e+00   1.4746328e+00
   2.6500000e+00   1.4996222e+00
   2.7000000e+00   1.5243817e+00
   2.7500000e+00   1.5484081e+00
   2.8000000e+00   1.5711284e+00
   2.8500000e+00   1.5919669e+00
   2.9000000e+00   1.6104372e+00
   2.9500000e+00   1.6262607e+00
   3.0000000e+00   1.6395161e+00
   3.0500000e+00   1.6508212e+00
   3.1000000e+00   1.6615357e+00
   3.1500000e+00   1.6739438e+00
   3.2000000e+00   1.6913164e+00
   3.2500000e+00   1.7177002e+00
   3.3000000e+00   1.7573469e+00
   3.3500000e+00   1.8139127e+00
   3.4000000e+00   1.8897695e+00
   3.4500000e+00   1.9857315e+00
   3.5000000e+00   2.1012131e+00
   3.5500000e+00   2.2346161e+00
   3.6000000e+00   2.3837464e+00
   3.6500000e+00   2.5461590e+00
   3.7000000e+00   2.7193974e+00
   3.7500000e+00   2.9011381e+00
   3.8000000e+00   3.0892372e+00
   3.8500000e+00   3.2817846e+00
   3.9000000e+00   3.4770569e+00
   3.9500000e+00   3.6733929e+00
   4.0000000e+00   3.8691978e+00
   4.0500000e+00   4.0629271e+00
   4.1000000e+00   4.2529575e+00
   4.1500000e+00   4.4375692e+00
   4.2000000e+00   4.6150509e+00
   4.2500000e+00   4.7836327e+00
   4.3000000e+00   4.9414219e+00
   4.3500000e+00   5.0866596e+00
   4.4000000e+00   5.2175007e+00
   4.4500000e+00   5.3322019e+00
   4.5000000e+00   5.4291238e+00
   4.5500000e+00   5.5068011e+00
   4.6000000e+00   5.5639067e+00
   4.6500000e+00   5.5993804e+00
   4.7000000e+00   5.6124222e+00
   4.7500000e+00   5.6025164e+00
   4.8000000e+00   5.5694565e+00
   4.8500000e+00   5.5133651e+00
   4.9000000e+00   5.4346855e+00
   4.9500000e+00   5.3341777e+00
   5.0000000e+00   5.2129004e+00
   5.0500000e+00   5.0721993e+00
   5.1000000e+00   4.9136918e+00
   5.1500000e+00   4.7392208e+00
   5.2000000e+00   4.5508400e+00
   5.2500000e+00   4.3507382e+00
   5.3000000e+00   4.1411865e+00
   5.3500000e+00   3.9246705e+00
   5.4000000e+00   3.7035956e+00
   5.4500000e+00   3.4804557e+00
   5.5000000e+00   3.2576219e+00
   5.5500000e+00   3.0374266e+00
   5.6000000e+00   2.8221565e+00
   5.6500000e+00   2.6138475e+00
   5.7000000e+00   2.4144080e+00
   5.7500000e+00   2.2255344e+00
   5.8000000e+00   2.0486807e+00
   5.8500000e+00   1.8850540e+00
   5.9000000e+00   1.7356116e+00
   5.9500000e+00   1.6010640e+00
   6.0000000e+00   1.4819104e+00
   6.0500000e+00   1.3785199e+00
   6.1000000e+00   1.2912894e+00
   6.1500000e+00   1.2209394e+00
   6.2000000e+00   1.1689618e+00
   6.2500000e+00   1.1375806e+00
   6.3000000e+00   1.1267751e+00
   6.3500000e+00   1.1296870e+00
   6.4000000e+00   1.1368961e+00
   6.4500000e+00   1.1428581e+00
   6.5000000e+00   1.1456186e+00
   6.5500000e+00   1.1450353e+00
   6.6000000e+00   1.1418100e+00
   6.6500000e+00   1.1370485e+00
   6.7000000e+00   1.1320206e+00
   6.7500000e+00   1.1279523e+00
   6.8000000e+00   1.1257778e+00
   6.8500000e+00   1.1258923e+00
   6.9000000e+00   1.1280663e+00
   6.9500000e+00   1.1316168e+00
   7.0000000e+00   1.1357074e+00
   7.0500000e+00   1.1395851e+00
   7.1000000e+00   1.1426915e+00
   7.1500000e+00   1.1446866e+00
   7.2000000e+00   1.1454303e+00
   7.2500000e+00   1.1449515e+00
   7.3000000e+00   1.1434127e+00
   7.3500000e+00   1.1410733e+00
   7.4000000e+00   1.1382492e+00
   7.4500000e+00   1.1352760e+00
   7.5000000e+00   1.1324619e+00
   7.5500000e+00   1.1300464e+00
   7.6000000e+00   1.1281758e+00
   7.6500000e+00   1.1268859e+00
   7.7000000e+00   1.1261261e+00
   7.7500000e+00   1.1257974e+00
   7.8000000e+00   1.1258077e+00
   7.8500000e+00   1.1261223e+00
   7.9000000e+00   1.1268036e+00
   7.9500000e+00   1.1280284e+00
   8.0000000e+00   1.1300781e+00
   8.0500000e+00   1.1332998e+00
   8.1000000e+00   1.1380432e+00
   8.1500000e+00   1.1445877e+00
   8.2000000e+00   1.1530856e+00
   8.2500000e+00   1.1635394e+00
   8.3000000e+00   1.1758206e+00
   8.3500000e+00   1.1897098e+00
   8.4000000e+00   1.2049552e+00
   8.4500000e+00   1.2213102e+00
   8.5000000e+00   1.2385833e+00
   8.5500000e+00   1.2566545e+00
   8.6000000e+00   1.2754756e+00
   8.6500000e+00   1.2950859e+00
   8.7000000e+00   1.3155678e+00
   8.7500000e+00   1.3370078e+00
   8.8000000e+00   1.3594544e+00
   8.8500000e+00   1.3828724e+00
   8.9000000e+00   1.4070927e+00
   8.9500000e+00   1.4317923e+00
   9.0000000e+00   1.4564995e+00
   9.0500000e+00   1.4806261e+00
   9.1000000e+00   1.5035252e+00
   9.1500000e+00   1.5245729e+00
   9.2000000e+00   1.5432752e+00
   9.2500000e+00   1.5594039e+00
   9.3000000e+00   1.5731647e+00
   9.3500000e+00   1.5853994e+00
   9.4000000e+00   1.5978032e+00
   9.4500000e+00   1.6130842e+00
   9.5000000e+00   1.6349290e+00
   9.5500000e+00   1.6676139e+00
   9.6000000e+00   1.7152602e+00
   9.6500000e+00   1.7810070e+00
   9.7000000e+00   1.8665083e+00
   9.7500000e+00   1.9719102e+00
   9.8000000e+00   2.0961636e+00
   9.8500000e+00   2.2374389e+00
   9.9000000e+00   2.3934883e+00
   9.9500000e+00   2.5619167e+00
   1.0000000e+01   2.7403654e+00
   1.0050000e+01   2.9266085e+00
   1.0100000e+01   3.1186066e+00
   1.0150000e+01   3.3145251e+00
   1.0200000e+01   3.5126571e+00
   1.0250000e+01   3.7113446e+00
   1.0300000e+01   3.9089827e+00
   1.0350000e+01   4.1039759e+00
   1.0400000e+01   4.2946515e+00
   1.0450000e+01   4.4792430e+00
   1.0500000e+01   4.6559730e+00
   1.0550000e+01   4.8230454e+00
   1.0600000e+01   4.9785570e+00
   1.0650000e+01   5.1206814e+00
   1.0700000e+01   5.2476913e+00
   1.0750000e+01   5.3577794e+00
   1.0800000e+01   5.4493571e+00
   1.0850000e+01   5.5211116e+00
   1.0900000e+01   5.5717440e+00
   1.0950000e+01   5.6003098e+00
   1.1000000e+01   5.6061269e+00
   1.1050000e+01   5.5888055e+00
   1.1100000e+01   5.5482658e+00
   1.1150000e+01   5.4847601e+00
   1.1200000e+01   5.3988533e+00
   1.1250000e+01   5.2914257e+00
   1.1300000e+01   5.1636448e+00
   1.1350000e+01   5.0169523e+00
   1.1400000e+01   4.8530496e+00
   1.1450000e+01   4.6738653e+00
   1.1500000e+01   4.4814930e+00
   1.1550000e+01   4.2781669e+00
   1.1600000e+01   4.0662417e+00
   1.1650000e+01   3.8481487e+00
   1.1700000e+01   3.6263339e+00
   1.1750000e+01   3.4032827e+00
   1.1800000e+01   3.1813132e+00
   1.1850000e+01   2.9627587e+00
   1.1900000e+01   2.7498267e+00
   1.1950000e+01   2.5445078e+00
   1.2000000e+01   2.3486395e+00
   1.2050000e+01   2.1638379e+00
   1.2100000e+01   1.9914732e+00
   1.2150000e+01   1.8326676e+00
   1.2200000e+01   1.6882929e+00
   1.2250000e+01   1.5589831e+00
   1.2300000e+01   1.4451826e+00
   1.2350000e+01   1.3472479e+00
   1.2400000e+01   1.2656438e+00
   1.2450000e+01   1.2012990e+00
   1.2500000e+01   1.1560321e+00
   1.2550000e+01   1.1318693e+00
   1.2600000e+01   1.1267588e+00
   1.2650000e+01   1.1320190e+00
   1.2700000e+01   1.1391995e+00
   1.2750000e+01   1.1441826e+00
   1.2800000e+01   1.1457816e+00
   1.2850000e+01   1.1442085e+00
   1.2900000e+01   1.1403336e+00
   1.2950000e+01   1.1353392e+00
   1.3000000e+01   1.1305040e+00
   1.3050000e+01   1.1269859e+00
   1.3100000e+01   1.1255618e+00
   1.3150000e+01   1.1264155e+00
   1.3200000e+01   1.1291367e+00
   1.3250000e+01   1.1329584e+00
   1.3300000e+01   1.1370524e+00
   1.3350000e+01   1.1407241e+00
   1.3400000e+01   1.1434881e+00
   1.3450000e+01   1.1450741e+00
   1.3500000e+01   1.1454019e+00
   1.3550000e+01   1.1445489e+00
   1.3600000e+01   1.1427137e+00
   1.3650000e+01   1.1401790e+00
   1.3700000e+01   1.1372706e+00
   1.3750000e+01   1.1343210e+00
   1.3800000e+01   1.1316178e+00
   1.3850000e+01   1.1293733e+00
   1.3900000e+01   1.1276949e+00
   1.3950000e+01   1.1265884e+00
   1.4000000e+01   1.1259809e+00
   1.4050000e+01   1.1257703e+00
   1.4100000e+01   1.1258780e+00
   1.4150000e+01   1.1262991e+00
   1.4200000e+01   1.1271335e+00
   1.4250000e+01   1.1285950e+00
   1.4300000e+01   1.1309925e+00
   1.4350000e+01   1.1346816e+00
   1.4400000e+01   1.1399957e+00
   1.4450000e+01   1.1471761e+00
   1.4500000e+01   1.1563256e+00
   1.4550000e+01   1.1673993e+00
   1.4600000e+01   1.1802341e+00
   1.4650000e+01   1.1945920e+00
   1.4700000e+01   1.2102221e+00
   1.4750000e+01   1.2268891e+00
   1.4800000e+01   1.2444271e+00
   1.4850000e+01   1.2627402e+00
   1.4900000e+01   1.2818088e+00
   1.4950000e+01   1.3016925e+00
   1.5000000e+01   1.3224810e+00
   1.5050000e+01   1.3442529e+00
   1.5100000e+01   1.3670326e+00
   1.5150000e+01   1.3907441e+00
   1.5200000e+01   1.4151677e+00
   1.5250000e+01   1.4399285e+00
   1.5300000e+01   1.4645106e+00
   1.5350000e+01   1.4882984e+00
   1.5400000e+01   1.5106420e+00
   1.5450000e+01   1.5309481e+00
   1.5500000e+01   1.5487951e+00
   1.5550000e+01   1.5640800e+00
   1.5600000e+01   1.5771989e+00
   1.5650000e+01   1.5892576e+00
   1.5700000e+01   1.6022809e+00
   1.5750000e+01   1.6193256e+00
   1.5800000e+01   1.6443404e+00
   1.5850000e+01   1.6816446e+00
   1.5900000e+01   1.7351123e+00
   1.5950000e+01   1.8074124e+00
   1.6000000e+01   1.8996737e+00
   1.6050000e+01   2.0115929e+00
   1.6100000e+01   2.1418144e+00
   1.6150000e+01   2.2883310e+00
   1.6200000e+01   2.4488215e+00
   1.6250000e+01   2.6208880e+00
   1.6300000e+01   2.8021992e+00
   1.6350000e+01   2.9905966e+00
   1.6400000e+01   3.1841240e+00
   1.6450000e+01   3.3809866e+00
   1.6500000e+01   3.5794801e+00
   1.6550000e+01   3.7779918e+00
   1.6600000e+01   3.9749411e+00
   1.6650000e+01   4.1686861e+00
   1.6700000e+01   4.3575021e+00
   1.6750000e+01   4.5396512e+00
   1.6800000e+01   4.7133591e+00
   1.6850000e+01   4.8767483e+00
   1.6900000e+01   5.0279542e+00
   1.6950000e+01   5.1652289e+00
   1.7000000e+01   5.2866918e+00
   1.7050000e+01   5.3907284e+00
   1.7100000e+01   5.4758236e+00
   1.7150000e+01   5.5405815e+00
   1.7200000e+01   5.5838841e+00
   1.7250000e+01   5.6048622e+00
   1.7300000e+01   5.6029251e+00
   1.7350000e+01   5.5777867e+00
   1.7400000e+01   5.5294792e+00
   1.7450000e+01   5.4583610e+00
   1.7500000e+01   5.3651040e+00
   1.7550000e+01   5.2506837e+00
   1.7600000e+01   5.1163615e+00
   1.7650000e+01   4.9636762e+00
   1.7700000e+01   4.7944081e+00
   1.7750000e+01   4.6105602e+00
   1.7800000e+01   4.4142391e+00
   1.7850000e+01   4.2077446e+00
   1.7900000e+01   3.9934800e+00
   1.7950000e+01   3.7738556e+00
   1.8000000e+01   3.5513406e+00
   1.8050000e+01   3.3284192e+00
   1.8100000e+01   3.1073244e+00
   1.8150000e+01   2.8904320e+00
   1.8200000e+01   2.6798394e+00
   1.8250000e+01   2.4775017e+00
   1.8300000e+01   2.2851867e+00
   1.8350000e+01   2.1044272e+00
   1.8400000e+01   1.9365089e+00
   1.8450000e+01   1.7824711e+00
   1.8500000e+01   1.6431025e+00
   1.8550000e+01   1.5189657e+00
   1.8600000e+01   1.4104606e+00
   1.8650000e+01   1.3179517e+00
   1.8700000e+01   1.2420110e+00
   1.8750000e+01   1.1838296e+00
   1.8800000e+01   1.1455069e+00
   1.8850000e+01   1.1283566e+00
   1.8900000e+01   1.1278750e+00
   1.8950000e+01   1.1345078e+00
   1.9000000e+01   1.1412210e+00
   1.9050000e+01   1.1451067e+00
   1.9100000e+01   1.1455727e+00
   1.9150000e+01   1.1431078e+00
   1.9200000e+01   1.1387156e+00
   1.9250000e+01   1.1336331e+00
   1.9300000e+01   1.1291249e+00
   1.9350000e+01   1.1262507e+00
   1.9400000e+01   1.1256044e+00
   1.9450000e+01   1.1271560e+00
   1.9500000e+01   1.1303414e+00
   1.9550000e+01   1.1343432e+00
   1.9600000e+01   1.1383630e+00
   1.9650000e+01   1.1417725e+00
   1.9700000e+01   1.1441605e+00
   1.9750000e+01   1.1453238e+00
   1.9800000e+01   1.1452391e+00
   1.9850000e+01   1.1440286e+00
   1.9900000e+01   1.1419237e+00
   1.9950000e+01   1.1392259e+00
   2.0000000e+01   1.1362681e+00

